Grassmannian-Coded Beamforming for mmWave Channel Sensing with Unknown Complex Path Gain

This paper introduces a subspace-coding perspective to millimeter-wave channel sensing with a single RF chain when the complex channel gain is unknown. We show that in this case, candidate directions-of-arrival (DoAs) map naturally to subspaces through their beamspace responses, revealing an intrinsic Grassmannian geometry. This motivates beamspace Grassmannian codes (BGCs), designed to reduce DoA error by maximizing the minimum subspace distance of the joint beamformer-array response. We identify two regimes: one in which existing Grassmannian packings are exactly realizable as BGCs when the angular grid matches the array size, and another in which realizability for finer grids is constrained by the array geometry. Our analysis establishes the joint roles of subspace distance and beamforming gain in sensing performance and motivates two complementary beamformer designs. Without prior DoA information, we develop spatially isotropic beamformers based on algebraic Grassmannian packings and modulation-based channel codes. With a known DoA region of interest, we design convolutional beamspaces that combine directional gain with favorable subspace distance. Numerical results demonstrate robust BGC performance for both on-grid and off-grid DoAs, supporting the effectiveness of the proposed Grassmannian framework for mmWave channel sensing.

==> data/RM_subset_sel_16_2048_lin.dat <==
N	dmin
1.600000e+01	7.500000e-01
1.700000e+01	7.500000e-01
1.800000e+01	7.500000e-01
1.900000e+01	7.500000e-01
2.000000e+01	7.500000e-01
2.100000e+01	7.500000e-01
2.200000e+01	7.500000e-01
2.300000e+01	7.500000e-01
2.400000e+01	7.500000e-01
2.500000e+01	7.500000e-01
2.600000e+01	7.500000e-01
2.700000e+01	7.500000e-01
2.800000e+01	7.500000e-01
2.900000e+01	7.500000e-01
3.000000e+01	7.500000e-01
3.100000e+01	7.500000e-01
3.200000e+01	7.500000e-01
3.300000e+01	7.500000e-01
3.400000e+01	7.500000e-01
3.500000e+01	7.500000e-01
3.600000e+01	7.500000e-01
3.700000e+01	7.500000e-01
3.800000e+01	7.500000e-01
3.900000e+01	7.500000e-01
4.000000e+01	7.500000e-01
4.100000e+01	7.500000e-01
4.200000e+01	7.500000e-01
4.300000e+01	7.500000e-01
4.400000e+01	7.500000e-01
4.500000e+01	7.500000e-01
4.600000e+01	7.500000e-01
4.700000e+01	7.500000e-01
4.800000e+01	7.500000e-01
4.900000e+01	7.500000e-01
5.000000e+01	7.500000e-01
5.100000e+01	7.500000e-01
5.200000e+01	7.500000e-01
5.300000e+01	7.500000e-01
5.400000e+01	7.500000e-01
5.500000e+01	7.500000e-01
5.600000e+01	7.500000e-01
5.700000e+01	7.500000e-01
5.800000e+01	7.500000e-01
5.900000e+01	7.500000e-01
6.000000e+01	7.500000e-01
6.100000e+01	7.500000e-01
6.200000e+01	7.500000e-01
6.300000e+01	7.500000e-01
6.400000e+01	7.500000e-01
6.500000e+01	7.500000e-01
6.600000e+01	7.500000e-01
6.700000e+01	7.500000e-01
6.800000e+01	7.500000e-01
6.900000e+01	7.500000e-01
7.000000e+01	7.500000e-01
7.100000e+01	7.500000e-01
7.200000e+01	7.500000e-01
7.300000e+01	7.500000e-01
7.400000e+01	7.500000e-01
7.500000e+01	7.500000e-01
7.600000e+01	7.500000e-01
7.700000e+01	7.500000e-01
7.800000e+01	7.500000e-01
7.900000e+01	7.500000e-01
8.000000e+01	7.500000e-01
8.100000e+01	7.500000e-01
8.200000e+01	7.500000e-01
8.300000e+01	7.500000e-01
8.400000e+01	7.500000e-01
8.500000e+01	7.500000e-01
8.600000e+01	7.500000e-01
8.700000e+01	7.500000e-01
8.800000e+01	7.500000e-01
8.900000e+01	7.500000e-01
9.000000e+01	7.500000e-01
9.100000e+01	7.500000e-01
9.200000e+01	7.500000e-01
9.300000e+01	7.500000e-01
9.400000e+01	7.500000e-01
9.500000e+01	7.500000e-01
9.600000e+01	7.500000e-01
9.700000e+01	7.500000e-01
9.800000e+01	7.500000e-01
9.900000e+01	7.500000e-01
1.000000e+02	7.500000e-01
1.010000e+02	7.500000e-01
1.020000e+02	7.500000e-01
1.030000e+02	7.500000e-01
1.040000e+02	7.500000e-01
1.050000e+02	7.500000e-01
1.060000e+02	7.500000e-01
1.070000e+02	7.500000e-01
1.080000e+02	7.500000e-01
1.090000e+02	7.500000e-01
1.100000e+02	7.500000e-01
1.110000e+02	7.500000e-01
1.120000e+02	7.500000e-01
1.130000e+02	7.500000e-01
1.140000e+02	7.500000e-01
1.150000e+02	7.500000e-01
1.160000e+02	7.500000e-01
1.170000e+02	7.500000e-01
1.180000e+02	7.500000e-01
1.190000e+02	7.500000e-01
1.200000e+02	7.500000e-01
1.210000e+02	7.500000e-01
1.220000e+02	7.500000e-01
1.230000e+02	7.500000e-01
1.240000e+02	7.500000e-01
1.250000e+02	7.500000e-01
1.260000e+02	7.500000e-01
1.270000e+02	7.500000e-01
1.280000e+02	7.500000e-01
1.290000e+02	7.500000e-01
1.300000e+02	7.500000e-01
1.310000e+02	7.500000e-01
1.320000e+02	7.500000e-01
1.330000e+02	7.500000e-01
1.340000e+02	7.500000e-01
1.350000e+02	7.500000e-01
1.360000e+02	7.500000e-01
1.370000e+02	7.500000e-01
1.380000e+02	7.500000e-01
1.390000e+02	7.500000e-01
1.400000e+02	7.500000e-01
1.410000e+02	7.500000e-01
1.420000e+02	7.500000e-01
1.430000e+02	7.500000e-01
1.440000e+02	7.500000e-01
1.450000e+02	7.500000e-01
1.460000e+02	7.500000e-01
1.470000e+02	7.500000e-01
1.480000e+02	7.500000e-01
1.490000e+02	7.500000e-01
1.500000e+02	7.500000e-01
1.510000e+02	7.500000e-01
1.520000e+02	7.500000e-01
1.530000e+02	7.500000e-01
1.540000e+02	7.500000e-01
1.550000e+02	7.500000e-01
1.560000e+02	7.500000e-01
1.570000e+02	7.500000e-01
1.580000e+02	7.500000e-01
1.590000e+02	7.500000e-01
1.600000e+02	7.500000e-01
1.610000e+02	7.500000e-01
1.620000e+02	7.500000e-01
1.630000e+02	7.500000e-01
1.640000e+02	7.500000e-01
1.650000e+02	7.500000e-01
1.660000e+02	7.500000e-01
1.670000e+02	7.500000e-01
1.680000e+02	7.500000e-01
1.690000e+02	7.500000e-01
1.700000e+02	7.500000e-01
1.710000e+02	7.500000e-01
1.720000e+02	7.500000e-01
1.730000e+02	7.500000e-01
1.740000e+02	7.500000e-01
1.750000e+02	7.500000e-01
1.760000e+02	7.500000e-01
1.770000e+02	7.500000e-01
1.780000e+02	7.500000e-01
1.790000e+02	7.500000e-01
1.800000e+02	7.500000e-01
1.810000e+02	7.500000e-01
1.820000e+02	7.500000e-01
1.830000e+02	7.500000e-01
1.840000e+02	7.500000e-01
1.850000e+02	7.500000e-01
1.860000e+02	7.500000e-01
1.870000e+02	7.500000e-01
1.880000e+02	7.500000e-01
1.890000e+02	7.500000e-01
1.900000e+02	7.500000e-01
1.910000e+02	7.500000e-01
1.920000e+02	7.500000e-01
1.930000e+02	7.500000e-01
1.940000e+02	7.500000e-01
1.950000e+02	7.500000e-01
1.960000e+02	7.500000e-01
1.970000e+02	7.500000e-01
1.980000e+02	7.500000e-01
1.990000e+02	7.500000e-01
2.000000e+02	7.500000e-01
2.010000e+02	7.500000e-01
2.020000e+02	7.500000e-01
2.030000e+02	7.500000e-01
2.040000e+02	7.500000e-01
2.050000e+02	7.500000e-01
2.060000e+02	7.500000e-01
2.070000e+02	7.500000e-01
2.080000e+02	7.500000e-01
2.090000e+02	7.500000e-01
2.100000e+02	7.500000e-01
2.110000e+02	7.500000e-01
2.120000e+02	7.500000e-01
2.130000e+02	7.500000e-01
2.140000e+02	7.500000e-01
2.150000e+02	7.500000e-01
2.160000e+02	7.500000e-01
2.170000e+02	7.500000e-01
2.180000e+02	7.500000e-01
2.190000e+02	7.500000e-01
2.200000e+02	7.500000e-01
2.210000e+02	7.500000e-01
2.220000e+02	7.500000e-01
2.230000e+02	7.500000e-01
2.240000e+02	7.500000e-01
2.250000e+02	7.500000e-01
2.260000e+02	7.500000e-01
2.270000e+02	7.500000e-01
2.280000e+02	7.500000e-01
2.290000e+02	7.500000e-01
2.300000e+02	7.500000e-01
2.310000e+02	7.500000e-01
2.320000e+02	7.500000e-01
2.330000e+02	7.500000e-01
2.340000e+02	7.500000e-01
2.350000e+02	7.500000e-01
2.360000e+02	7.500000e-01
2.370000e+02	7.500000e-01
2.380000e+02	7.500000e-01
2.390000e+02	7.500000e-01
2.400000e+02	7.500000e-01
2.410000e+02	7.500000e-01
2.420000e+02	7.500000e-01
2.430000e+02	7.500000e-01
2.440000e+02	7.500000e-01
2.450000e+02	7.500000e-01
2.460000e+02	7.500000e-01
2.470000e+02	7.500000e-01
2.480000e+02	7.500000e-01
2.490000e+02	7.500000e-01
2.500000e+02	7.500000e-01
2.510000e+02	7.500000e-01
2.520000e+02	7.500000e-01
2.530000e+02	7.500000e-01
2.540000e+02	7.500000e-01
2.550000e+02	7.500000e-01
2.560000e+02	7.500000e-01
2.570000e+02	7.500000e-01
2.580000e+02	7.500000e-01
2.590000e+02	7.500000e-01
2.600000e+02	7.500000e-01
2.610000e+02	7.500000e-01
2.620000e+02	7.500000e-01
2.630000e+02	7.500000e-01
2.640000e+02	7.500000e-01
2.650000e+02	7.500000e-01
2.660000e+02	7.500000e-01
2.670000e+02	7.500000e-01
2.680000e+02	7.500000e-01
2.690000e+02	7.500000e-01
2.700000e+02	7.500000e-01
2.710000e+02	7.500000e-01
2.720000e+02	7.500000e-01
2.730000e+02	7.500000e-01
2.740000e+02	7.500000e-01
2.750000e+02	7.500000e-01
2.760000e+02	7.500000e-01
2.770000e+02	7.500000e-01
2.780000e+02	7.500000e-01
2.790000e+02	7.500000e-01
2.800000e+02	7.500000e-01
2.810000e+02	7.500000e-01
2.820000e+02	7.500000e-01
2.830000e+02	7.500000e-01
2.840000e+02	7.500000e-01
2.850000e+02	7.500000e-01
2.860000e+02	7.500000e-01
2.870000e+02	7.500000e-01
2.880000e+02	7.500000e-01
2.890000e+02	7.500000e-01
2.900000e+02	7.500000e-01
2.910000e+02	7.500000e-01
2.920000e+02	7.500000e-01
2.930000e+02	7.500000e-01
2.940000e+02	7.500000e-01
2.950000e+02	7.500000e-01
2.960000e+02	7.500000e-01
2.970000e+02	7.500000e-01
2.980000e+02	7.500000e-01
2.990000e+02	7.500000e-01
3.000000e+02	7.500000e-01
3.010000e+02	7.500000e-01
3.020000e+02	7.500000e-01
3.030000e+02	7.500000e-01
3.040000e+02	7.500000e-01
3.050000e+02	7.500000e-01
3.060000e+02	7.500000e-01
3.070000e+02	7.500000e-01
3.080000e+02	7.500000e-01
3.090000e+02	7.500000e-01
3.100000e+02	7.500000e-01
3.110000e+02	7.500000e-01
3.120000e+02	7.500000e-01
3.130000e+02	7.500000e-01
3.140000e+02	7.500000e-01
3.150000e+02	7.500000e-01
3.160000e+02	7.500000e-01
3.170000e+02	7.500000e-01
3.180000e+02	7.500000e-01
3.190000e+02	7.500000e-01
3.200000e+02	7.500000e-01
3.210000e+02	7.500000e-01
3.220000e+02	7.500000e-01
3.230000e+02	7.500000e-01
3.240000e+02	7.500000e-01
3.250000e+02	7.500000e-01
3.260000e+02	7.500000e-01
3.270000e+02	7.500000e-01
3.280000e+02	7.500000e-01
3.290000e+02	7.500000e-01
3.300000e+02	7.500000e-01
3.310000e+02	7.500000e-01
3.320000e+02	7.500000e-01
3.330000e+02	7.500000e-01
3.340000e+02	7.500000e-01
3.350000e+02	7.500000e-01
3.360000e+02	7.500000e-01
3.370000e+02	7.500000e-01
3.380000e+02	7.500000e-01
3.390000e+02	7.500000e-01
3.400000e+02	7.500000e-01
3.410000e+02	7.500000e-01
3.420000e+02	7.500000e-01
3.430000e+02	7.500000e-01
3.440000e+02	7.500000e-01
3.450000e+02	7.500000e-01
3.460000e+02	7.500000e-01
3.470000e+02	7.500000e-01
3.480000e+02	7.500000e-01
3.490000e+02	7.500000e-01
3.500000e+02	7.500000e-01
3.510000e+02	7.500000e-01
3.520000e+02	7.500000e-01
3.530000e+02	7.500000e-01
3.540000e+02	7.500000e-01
3.550000e+02	7.500000e-01
3.560000e+02	7.500000e-01
3.570000e+02	7.500000e-01
3.580000e+02	7.500000e-01
3.590000e+02	7.500000e-01
3.600000e+02	7.500000e-01
3.610000e+02	7.500000e-01
3.620000e+02	7.500000e-01
3.630000e+02	7.500000e-01
3.640000e+02	7.500000e-01
3.650000e+02	7.500000e-01
3.660000e+02	7.500000e-01
3.670000e+02	7.500000e-01
3.680000e+02	7.500000e-01
3.690000e+02	7.500000e-01
3.700000e+02	7.500000e-01
3.710000e+02	7.500000e-01
3.720000e+02	7.500000e-01
3.730000e+02	7.500000e-01
3.740000e+02	7.500000e-01
3.750000e+02	7.500000e-01
3.760000e+02	7.500000e-01
3.770000e+02	7.500000e-01
3.780000e+02	7.500000e-01
3.790000e+02	7.500000e-01
3.800000e+02	7.500000e-01
3.810000e+02	7.500000e-01
3.820000e+02	7.500000e-01
3.830000e+02	7.500000e-01
3.840000e+02	7.500000e-01
3.850000e+02	7.500000e-01
3.860000e+02	7.500000e-01
3.870000e+02	7.500000e-01
3.880000e+02	7.500000e-01
3.890000e+02	7.500000e-01
3.900000e+02	7.500000e-01
3.910000e+02	7.500000e-01
3.920000e+02	7.500000e-01
3.930000e+02	7.500000e-01
3.940000e+02	7.500000e-01
3.950000e+02	7.500000e-01
3.960000e+02	7.500000e-01
3.970000e+02	7.500000e-01
3.980000e+02	7.500000e-01
3.990000e+02	7.500000e-01
4.000000e+02	7.500000e-01
4.010000e+02	7.500000e-01
4.020000e+02	7.500000e-01
4.030000e+02	7.500000e-01
4.040000e+02	7.500000e-01
4.050000e+02	7.500000e-01
4.060000e+02	7.500000e-01
4.070000e+02	7.500000e-01
4.080000e+02	7.500000e-01
4.090000e+02	7.500000e-01
4.100000e+02	7.500000e-01
4.110000e+02	7.500000e-01
4.120000e+02	7.500000e-01
4.130000e+02	7.500000e-01
4.140000e+02	7.500000e-01
4.150000e+02	7.500000e-01
4.160000e+02	7.500000e-01
4.170000e+02	7.500000e-01
4.180000e+02	7.500000e-01
4.190000e+02	7.500000e-01
4.200000e+02	7.500000e-01
4.210000e+02	7.500000e-01
4.220000e+02	7.500000e-01
4.230000e+02	7.500000e-01
4.240000e+02	7.500000e-01
4.250000e+02	7.500000e-01
4.260000e+02	7.500000e-01
4.270000e+02	7.500000e-01
4.280000e+02	7.500000e-01
4.290000e+02	7.500000e-01
4.300000e+02	7.500000e-01
4.310000e+02	7.500000e-01
4.320000e+02	7.500000e-01
4.330000e+02	7.500000e-01
4.340000e+02	7.500000e-01
4.350000e+02	7.500000e-01
4.360000e+02	7.500000e-01
4.370000e+02	7.500000e-01
4.380000e+02	7.500000e-01
4.390000e+02	7.500000e-01
4.400000e+02	7.500000e-01
4.410000e+02	7.500000e-01
4.420000e+02	7.500000e-01
4.430000e+02	7.500000e-01
4.440000e+02	7.500000e-01
4.450000e+02	7.500000e-01
4.460000e+02	7.500000e-01
4.470000e+02	7.500000e-01
4.480000e+02	7.500000e-01
4.490000e+02	7.500000e-01
4.500000e+02	7.500000e-01
4.510000e+02	7.500000e-01
4.520000e+02	7.500000e-01
4.530000e+02	7.500000e-01
4.540000e+02	7.500000e-01
4.550000e+02	7.500000e-01
4.560000e+02	7.500000e-01
4.570000e+02	7.500000e-01
4.580000e+02	7.500000e-01
4.590000e+02	7.500000e-01
4.600000e+02	7.500000e-01
4.610000e+02	7.500000e-01
4.620000e+02	7.500000e-01
4.630000e+02	7.500000e-01
4.640000e+02	7.500000e-01
4.650000e+02	7.500000e-01
4.660000e+02	7.500000e-01
4.670000e+02	7.500000e-01
4.680000e+02	7.500000e-01
4.690000e+02	7.500000e-01
4.700000e+02	7.500000e-01
4.710000e+02	7.500000e-01
4.720000e+02	7.500000e-01
4.730000e+02	7.500000e-01
4.740000e+02	7.500000e-01
4.750000e+02	7.500000e-01
4.760000e+02	7.500000e-01
4.770000e+02	7.500000e-01
4.780000e+02	7.500000e-01
4.790000e+02	7.500000e-01
4.800000e+02	7.500000e-01
4.810000e+02	7.500000e-01
4.820000e+02	7.500000e-01
4.830000e+02	7.500000e-01
4.840000e+02	7.500000e-01
4.850000e+02	7.500000e-01
4.860000e+02	7.500000e-01
4.870000e+02	7.500000e-01
4.880000e+02	7.500000e-01
4.890000e+02	7.500000e-01
4.900000e+02	7.500000e-01
4.910000e+02	7.500000e-01
4.920000e+02	7.500000e-01
4.930000e+02	7.500000e-01
4.940000e+02	7.500000e-01
4.950000e+02	7.500000e-01
4.960000e+02	7.500000e-01
4.970000e+02	7.500000e-01
4.980000e+02	7.500000e-01
4.990000e+02	7.500000e-01
5.000000e+02	7.500000e-01
5.010000e+02	7.500000e-01
5.020000e+02	7.500000e-01
5.030000e+02	7.500000e-01
5.040000e+02	7.500000e-01
5.050000e+02	7.500000e-01
5.060000e+02	7.500000e-01
5.070000e+02	7.500000e-01
5.080000e+02	7.500000e-01
5.090000e+02	7.500000e-01
5.100000e+02	7.500000e-01
5.110000e+02	7.500000e-01
5.120000e+02	7.500000e-01
5.130000e+02	7.500000e-01
5.140000e+02	7.500000e-01
5.150000e+02	7.500000e-01
5.160000e+02	7.500000e-01
5.170000e+02	7.500000e-01
5.180000e+02	7.500000e-01
5.190000e+02	7.500000e-01
5.200000e+02	7.500000e-01
5.210000e+02	7.500000e-01
5.220000e+02	7.500000e-01
5.230000e+02	7.500000e-01
5.240000e+02	7.500000e-01
5.250000e+02	7.500000e-01
5.260000e+02	7.500000e-01
5.270000e+02	7.500000e-01
5.280000e+02	7.500000e-01
5.290000e+02	7.500000e-01
5.300000e+02	7.500000e-01
5.310000e+02	7.500000e-01
5.320000e+02	7.500000e-01
5.330000e+02	7.500000e-01
5.340000e+02	7.500000e-01
5.350000e+02	7.500000e-01
5.360000e+02	7.500000e-01
5.370000e+02	7.500000e-01
5.380000e+02	7.500000e-01
5.390000e+02	7.500000e-01
5.400000e+02	7.500000e-01
5.410000e+02	7.500000e-01
5.420000e+02	7.500000e-01
5.430000e+02	7.500000e-01
5.440000e+02	7.500000e-01
5.450000e+02	7.500000e-01
5.460000e+02	7.500000e-01
5.470000e+02	7.500000e-01
5.480000e+02	7.500000e-01
5.490000e+02	7.500000e-01
5.500000e+02	7.500000e-01
5.510000e+02	7.500000e-01
5.520000e+02	7.500000e-01
5.530000e+02	7.500000e-01
5.540000e+02	7.500000e-01
5.550000e+02	7.500000e-01
5.560000e+02	7.500000e-01
5.570000e+02	7.500000e-01
5.580000e+02	7.500000e-01
5.590000e+02	7.500000e-01
5.600000e+02	7.500000e-01
5.610000e+02	7.500000e-01
5.620000e+02	7.500000e-01
5.630000e+02	7.500000e-01
5.640000e+02	7.500000e-01
5.650000e+02	7.500000e-01
5.660000e+02	7.500000e-01
5.670000e+02	7.500000e-01
5.680000e+02	7.500000e-01
5.690000e+02	7.500000e-01
5.700000e+02	7.500000e-01
5.710000e+02	7.500000e-01
5.720000e+02	7.500000e-01
5.730000e+02	7.500000e-01
5.740000e+02	7.500000e-01
5.750000e+02	7.500000e-01
5.760000e+02	7.500000e-01
5.770000e+02	7.500000e-01
5.780000e+02	7.500000e-01
5.790000e+02	7.500000e-01
5.800000e+02	7.500000e-01
5.810000e+02	7.500000e-01
5.820000e+02	7.500000e-01
5.830000e+02	7.500000e-01
5.840000e+02	7.500000e-01
5.850000e+02	7.500000e-01
5.860000e+02	7.500000e-01
5.870000e+02	7.500000e-01
5.880000e+02	7.500000e-01
5.890000e+02	7.500000e-01
5.900000e+02	7.500000e-01
5.910000e+02	7.500000e-01
5.920000e+02	7.500000e-01
5.930000e+02	7.500000e-01
5.940000e+02	7.500000e-01
5.950000e+02	7.500000e-01
5.960000e+02	7.500000e-01
5.970000e+02	7.500000e-01
5.980000e+02	7.500000e-01
5.990000e+02	7.500000e-01
6.000000e+02	7.500000e-01
6.010000e+02	7.500000e-01
6.020000e+02	7.500000e-01
6.030000e+02	7.500000e-01
6.040000e+02	7.500000e-01
6.050000e+02	7.500000e-01
6.060000e+02	7.500000e-01
6.070000e+02	7.500000e-01
6.080000e+02	7.500000e-01
6.090000e+02	7.500000e-01
6.100000e+02	7.500000e-01
6.110000e+02	7.500000e-01
6.120000e+02	7.500000e-01
6.130000e+02	7.500000e-01
6.140000e+02	7.500000e-01
6.150000e+02	7.500000e-01
6.160000e+02	7.500000e-01
6.170000e+02	7.500000e-01
6.180000e+02	7.500000e-01
6.190000e+02	7.500000e-01
6.200000e+02	7.500000e-01
6.210000e+02	7.500000e-01
6.220000e+02	7.500000e-01
6.230000e+02	7.500000e-01
6.240000e+02	7.500000e-01
6.250000e+02	7.500000e-01
6.260000e+02	7.500000e-01
6.270000e+02	7.500000e-01
6.280000e+02	7.500000e-01
6.290000e+02	7.500000e-01
6.300000e+02	7.500000e-01
6.310000e+02	7.500000e-01
6.320000e+02	7.500000e-01
6.330000e+02	7.500000e-01
6.340000e+02	7.500000e-01
6.350000e+02	7.500000e-01
6.360000e+02	7.500000e-01
6.370000e+02	7.500000e-01
6.380000e+02	7.500000e-01
6.390000e+02	7.500000e-01
6.400000e+02	7.500000e-01
6.410000e+02	7.500000e-01
6.420000e+02	7.500000e-01
6.430000e+02	7.500000e-01
6.440000e+02	7.500000e-01
6.450000e+02	7.500000e-01
6.460000e+02	7.500000e-01
6.470000e+02	7.500000e-01
6.480000e+02	7.500000e-01
6.490000e+02	7.500000e-01
6.500000e+02	7.500000e-01
6.510000e+02	7.500000e-01
6.520000e+02	7.500000e-01
6.530000e+02	7.500000e-01
6.540000e+02	7.500000e-01
6.550000e+02	7.500000e-01
6.560000e+02	7.500000e-01
6.570000e+02	7.500000e-01
6.580000e+02	7.500000e-01
6.590000e+02	7.500000e-01
6.600000e+02	7.500000e-01
6.610000e+02	7.500000e-01
6.620000e+02	7.500000e-01
6.630000e+02	7.500000e-01
6.640000e+02	7.500000e-01
6.650000e+02	7.500000e-01
6.660000e+02	7.500000e-01
6.670000e+02	7.500000e-01
6.680000e+02	7.500000e-01
6.690000e+02	7.500000e-01
6.700000e+02	7.500000e-01
6.710000e+02	7.500000e-01
6.720000e+02	7.500000e-01
6.730000e+02	7.500000e-01
6.740000e+02	7.500000e-01
6.750000e+02	7.500000e-01
6.760000e+02	7.500000e-01
6.770000e+02	7.500000e-01
6.780000e+02	7.500000e-01
6.790000e+02	7.500000e-01
6.800000e+02	7.500000e-01
6.810000e+02	7.500000e-01
6.820000e+02	7.500000e-01
6.830000e+02	7.500000e-01
6.840000e+02	7.500000e-01
6.850000e+02	7.500000e-01
6.860000e+02	7.500000e-01
6.870000e+02	7.500000e-01
6.880000e+02	7.500000e-01
6.890000e+02	7.500000e-01
6.900000e+02	7.500000e-01
6.910000e+02	7.500000e-01
6.920000e+02	7.500000e-01
6.930000e+02	7.500000e-01
6.940000e+02	7.500000e-01
6.950000e+02	7.500000e-01
6.960000e+02	7.500000e-01
6.970000e+02	7.500000e-01
6.980000e+02	7.500000e-01
6.990000e+02	7.500000e-01
7.000000e+02	7.500000e-01
7.010000e+02	7.500000e-01
7.020000e+02	7.500000e-01
7.030000e+02	7.500000e-01
7.040000e+02	7.500000e-01
7.050000e+02	7.500000e-01
7.060000e+02	7.500000e-01
7.070000e+02	7.500000e-01
7.080000e+02	7.500000e-01
7.090000e+02	7.500000e-01
7.100000e+02	7.500000e-01
7.110000e+02	7.500000e-01
7.120000e+02	7.500000e-01
7.130000e+02	7.500000e-01
7.140000e+02	7.500000e-01
7.150000e+02	7.500000e-01
7.160000e+02	7.500000e-01
7.170000e+02	7.500000e-01
7.180000e+02	7.500000e-01
7.190000e+02	7.500000e-01
7.200000e+02	7.500000e-01
7.210000e+02	7.500000e-01
7.220000e+02	7.500000e-01
7.230000e+02	7.500000e-01
7.240000e+02	7.500000e-01
7.250000e+02	7.500000e-01
7.260000e+02	7.500000e-01
7.270000e+02	7.500000e-01
7.280000e+02	7.500000e-01
7.290000e+02	7.500000e-01
7.300000e+02	7.500000e-01
7.310000e+02	7.500000e-01
7.320000e+02	7.500000e-01
7.330000e+02	7.500000e-01
7.340000e+02	7.500000e-01
7.350000e+02	7.500000e-01
7.360000e+02	7.500000e-01
7.370000e+02	7.500000e-01
7.380000e+02	7.500000e-01
7.390000e+02	7.500000e-01
7.400000e+02	7.500000e-01
7.410000e+02	7.500000e-01
7.420000e+02	7.500000e-01
7.430000e+02	7.500000e-01
7.440000e+02	7.500000e-01
7.450000e+02	7.500000e-01
7.460000e+02	7.500000e-01
7.470000e+02	7.500000e-01
7.480000e+02	7.500000e-01
7.490000e+02	7.500000e-01
7.500000e+02	7.500000e-01
7.510000e+02	7.500000e-01
7.520000e+02	7.500000e-01
7.530000e+02	7.500000e-01
7.540000e+02	7.500000e-01
7.550000e+02	7.500000e-01
7.560000e+02	7.500000e-01
7.570000e+02	7.500000e-01
7.580000e+02	7.500000e-01
7.590000e+02	7.500000e-01
7.600000e+02	7.500000e-01
7.610000e+02	7.500000e-01
7.620000e+02	7.500000e-01
7.630000e+02	7.500000e-01
7.640000e+02	7.500000e-01
7.650000e+02	7.500000e-01
7.660000e+02	7.500000e-01
7.670000e+02	7.500000e-01
7.680000e+02	7.500000e-01
7.690000e+02	7.500000e-01
7.700000e+02	7.500000e-01
7.710000e+02	7.500000e-01
7.720000e+02	7.500000e-01
7.730000e+02	7.500000e-01
7.740000e+02	7.500000e-01
7.750000e+02	7.500000e-01
7.760000e+02	7.500000e-01
7.770000e+02	7.500000e-01
7.780000e+02	7.500000e-01
7.790000e+02	7.500000e-01
7.800000e+02	7.500000e-01
7.810000e+02	7.500000e-01
7.820000e+02	7.500000e-01
7.830000e+02	7.500000e-01
7.840000e+02	7.500000e-01
7.850000e+02	7.500000e-01
7.860000e+02	7.500000e-01
7.870000e+02	7.500000e-01
7.880000e+02	7.500000e-01
7.890000e+02	7.500000e-01
7.900000e+02	7.500000e-01
7.910000e+02	7.500000e-01
7.920000e+02	7.500000e-01
7.930000e+02	7.500000e-01
7.940000e+02	7.500000e-01
7.950000e+02	7.500000e-01
7.960000e+02	7.500000e-01
7.970000e+02	7.500000e-01
7.980000e+02	7.500000e-01
7.990000e+02	7.500000e-01
8.000000e+02	7.500000e-01
8.010000e+02	7.500000e-01
8.020000e+02	7.500000e-01
8.030000e+02	7.500000e-01
8.040000e+02	7.500000e-01
8.050000e+02	7.500000e-01
8.060000e+02	7.500000e-01
8.070000e+02	7.500000e-01
8.080000e+02	7.500000e-01
8.090000e+02	7.500000e-01
8.100000e+02	7.500000e-01
8.110000e+02	7.500000e-01
8.120000e+02	7.500000e-01
8.130000e+02	7.500000e-01
8.140000e+02	7.500000e-01
8.150000e+02	7.500000e-01
8.160000e+02	7.500000e-01
8.170000e+02	7.500000e-01
8.180000e+02	7.500000e-01
8.190000e+02	7.500000e-01
8.200000e+02	7.500000e-01
8.210000e+02	7.500000e-01
8.220000e+02	7.500000e-01
8.230000e+02	7.500000e-01
8.240000e+02	7.500000e-01
8.250000e+02	7.500000e-01
8.260000e+02	7.500000e-01
8.270000e+02	7.500000e-01
8.280000e+02	7.500000e-01
8.290000e+02	7.500000e-01
8.300000e+02	7.500000e-01
8.310000e+02	7.500000e-01
8.320000e+02	7.500000e-01
8.330000e+02	7.500000e-01
8.340000e+02	7.500000e-01
8.350000e+02	7.500000e-01
8.360000e+02	7.500000e-01
8.370000e+02	7.500000e-01
8.380000e+02	7.500000e-01
8.390000e+02	7.500000e-01
8.400000e+02	7.500000e-01
8.410000e+02	7.500000e-01
8.420000e+02	7.500000e-01
8.430000e+02	7.500000e-01
8.440000e+02	7.500000e-01
8.450000e+02	7.500000e-01
8.460000e+02	7.500000e-01
8.470000e+02	7.500000e-01
8.480000e+02	7.500000e-01
8.490000e+02	7.500000e-01
8.500000e+02	7.500000e-01
8.510000e+02	7.500000e-01
8.520000e+02	7.500000e-01
8.530000e+02	7.500000e-01
8.540000e+02	7.500000e-01
8.550000e+02	7.500000e-01
8.560000e+02	7.500000e-01
8.570000e+02	7.500000e-01
8.580000e+02	7.500000e-01
8.590000e+02	7.500000e-01
8.600000e+02	7.500000e-01
8.610000e+02	7.500000e-01
8.620000e+02	7.500000e-01
8.630000e+02	7.500000e-01
8.640000e+02	7.500000e-01
8.650000e+02	7.500000e-01
8.660000e+02	7.500000e-01
8.670000e+02	7.500000e-01
8.680000e+02	7.500000e-01
8.690000e+02	7.500000e-01
8.700000e+02	7.500000e-01
8.710000e+02	7.500000e-01
8.720000e+02	7.500000e-01
8.730000e+02	7.500000e-01
8.740000e+02	7.500000e-01
8.750000e+02	7.500000e-01
8.760000e+02	7.500000e-01
8.770000e+02	7.500000e-01
8.780000e+02	7.500000e-01
8.790000e+02	7.500000e-01
8.800000e+02	7.500000e-01
8.810000e+02	7.500000e-01
8.820000e+02	7.500000e-01
8.830000e+02	7.500000e-01
8.840000e+02	7.500000e-01
8.850000e+02	7.500000e-01
8.860000e+02	7.500000e-01
8.870000e+02	7.500000e-01
8.880000e+02	7.500000e-01
8.890000e+02	7.500000e-01
8.900000e+02	7.500000e-01
8.910000e+02	7.500000e-01
8.920000e+02	7.500000e-01
8.930000e+02	7.500000e-01
8.940000e+02	7.500000e-01
8.950000e+02	7.500000e-01
8.960000e+02	7.500000e-01
8.970000e+02	7.500000e-01
8.980000e+02	7.500000e-01
8.990000e+02	7.500000e-01
9.000000e+02	7.500000e-01
9.010000e+02	7.500000e-01
9.020000e+02	7.500000e-01
9.030000e+02	7.500000e-01
9.040000e+02	7.500000e-01
9.050000e+02	7.500000e-01
9.060000e+02	7.500000e-01
9.070000e+02	7.500000e-01
9.080000e+02	7.500000e-01
9.090000e+02	7.500000e-01
9.100000e+02	7.500000e-01
9.110000e+02	7.500000e-01
9.120000e+02	7.500000e-01
9.130000e+02	7.500000e-01
9.140000e+02	7.500000e-01
9.150000e+02	7.500000e-01
9.160000e+02	7.500000e-01
9.170000e+02	7.500000e-01
9.180000e+02	7.500000e-01
9.190000e+02	7.500000e-01
9.200000e+02	7.500000e-01
9.210000e+02	7.500000e-01
9.220000e+02	7.500000e-01
9.230000e+02	7.500000e-01
9.240000e+02	7.500000e-01
9.250000e+02	7.500000e-01
9.260000e+02	7.500000e-01
9.270000e+02	7.500000e-01
9.280000e+02	7.500000e-01
9.290000e+02	7.500000e-01
9.300000e+02	7.500000e-01
9.310000e+02	7.500000e-01
9.320000e+02	7.500000e-01
9.330000e+02	7.500000e-01
9.340000e+02	7.500000e-01
9.350000e+02	7.500000e-01
9.360000e+02	7.500000e-01
9.370000e+02	7.500000e-01
9.380000e+02	7.500000e-01
9.390000e+02	7.500000e-01
9.400000e+02	7.500000e-01
9.410000e+02	7.500000e-01
9.420000e+02	7.500000e-01
9.430000e+02	7.500000e-01
9.440000e+02	7.500000e-01
9.450000e+02	7.500000e-01
9.460000e+02	7.500000e-01
9.470000e+02	7.500000e-01
9.480000e+02	7.500000e-01
9.490000e+02	7.500000e-01
9.500000e+02	7.500000e-01
9.510000e+02	7.500000e-01
9.520000e+02	7.500000e-01
9.530000e+02	7.500000e-01
9.540000e+02	7.500000e-01
9.550000e+02	7.500000e-01
9.560000e+02	7.500000e-01
9.570000e+02	7.500000e-01
9.580000e+02	7.500000e-01
9.590000e+02	7.500000e-01
9.600000e+02	7.500000e-01
9.610000e+02	7.500000e-01
9.620000e+02	7.500000e-01
9.630000e+02	7.500000e-01
9.640000e+02	7.500000e-01
9.650000e+02	7.500000e-01
9.660000e+02	7.500000e-01
9.670000e+02	7.500000e-01
9.680000e+02	7.500000e-01
9.690000e+02	7.500000e-01
9.700000e+02	7.500000e-01
9.710000e+02	7.500000e-01
9.720000e+02	7.500000e-01
9.730000e+02	7.500000e-01
9.740000e+02	7.500000e-01
9.750000e+02	7.500000e-01
9.760000e+02	7.500000e-01
9.770000e+02	7.500000e-01
9.780000e+02	7.500000e-01
9.790000e+02	7.500000e-01
9.800000e+02	7.500000e-01
9.810000e+02	7.500000e-01
9.820000e+02	7.500000e-01
9.830000e+02	7.500000e-01
9.840000e+02	7.500000e-01
9.850000e+02	7.500000e-01
9.860000e+02	7.500000e-01
9.870000e+02	7.500000e-01
9.880000e+02	7.500000e-01
9.890000e+02	7.500000e-01
9.900000e+02	7.500000e-01
9.910000e+02	7.500000e-01
9.920000e+02	7.500000e-01
9.930000e+02	7.500000e-01
9.940000e+02	7.500000e-01
9.950000e+02	7.500000e-01
9.960000e+02	7.500000e-01
9.970000e+02	7.500000e-01
9.980000e+02	7.500000e-01
9.990000e+02	7.500000e-01
1.000000e+03	7.500000e-01
1.001000e+03	7.500000e-01
1.002000e+03	7.500000e-01
1.003000e+03	7.500000e-01
1.004000e+03	7.500000e-01
1.005000e+03	7.500000e-01
1.006000e+03	7.500000e-01
1.007000e+03	7.500000e-01
1.008000e+03	7.500000e-01
1.009000e+03	7.500000e-01
1.010000e+03	7.500000e-01
1.011000e+03	7.500000e-01
1.012000e+03	7.500000e-01
1.013000e+03	7.500000e-01
1.014000e+03	7.500000e-01
1.015000e+03	7.500000e-01
1.016000e+03	7.500000e-01
1.017000e+03	7.500000e-01
1.018000e+03	7.500000e-01
1.019000e+03	7.500000e-01
1.020000e+03	7.500000e-01
1.021000e+03	7.500000e-01
1.022000e+03	7.500000e-01
1.023000e+03	7.500000e-01
1.024000e+03	7.500000e-01
1.025000e+03	0.000000e+00
1.026000e+03	0.000000e+00
1.027000e+03	0.000000e+00
1.028000e+03	0.000000e+00
1.029000e+03	0.000000e+00
1.030000e+03	0.000000e+00
1.031000e+03	0.000000e+00
1.032000e+03	0.000000e+00
1.033000e+03	0.000000e+00
1.034000e+03	0.000000e+00
1.035000e+03	0.000000e+00
1.036000e+03	0.000000e+00
1.037000e+03	0.000000e+00
1.038000e+03	0.000000e+00
1.039000e+03	0.000000e+00
1.040000e+03	0.000000e+00
1.041000e+03	0.000000e+00
1.042000e+03	0.000000e+00
1.043000e+03	0.000000e+00
1.044000e+03	0.000000e+00
1.045000e+03	0.000000e+00
1.046000e+03	0.000000e+00
1.047000e+03	0.000000e+00
1.048000e+03	0.000000e+00
1.049000e+03	0.000000e+00
1.050000e+03	0.000000e+00
1.051000e+03	0.000000e+00
1.052000e+03	0.000000e+00
1.053000e+03	0.000000e+00
1.054000e+03	0.000000e+00
1.055000e+03	0.000000e+00
1.056000e+03	0.000000e+00
1.057000e+03	0.000000e+00
1.058000e+03	0.000000e+00
1.059000e+03	0.000000e+00
1.060000e+03	0.000000e+00
1.061000e+03	0.000000e+00
1.062000e+03	0.000000e+00
1.063000e+03	0.000000e+00
1.064000e+03	0.000000e+00
1.065000e+03	0.000000e+00
1.066000e+03	0.000000e+00
1.067000e+03	0.000000e+00
1.068000e+03	0.000000e+00
1.069000e+03	0.000000e+00
1.070000e+03	0.000000e+00
1.071000e+03	0.000000e+00
1.072000e+03	0.000000e+00
1.073000e+03	0.000000e+00
1.074000e+03	0.000000e+00
1.075000e+03	0.000000e+00
1.076000e+03	0.000000e+00
1.077000e+03	0.000000e+00
1.078000e+03	0.000000e+00
1.079000e+03	0.000000e+00
1.080000e+03	0.000000e+00
1.081000e+03	0.000000e+00
1.082000e+03	0.000000e+00
1.083000e+03	0.000000e+00
1.084000e+03	0.000000e+00
1.085000e+03	0.000000e+00
1.086000e+03	0.000000e+00
1.087000e+03	0.000000e+00
1.088000e+03	0.000000e+00
1.089000e+03	0.000000e+00
1.090000e+03	0.000000e+00
1.091000e+03	0.000000e+00
1.092000e+03	0.000000e+00
1.093000e+03	0.000000e+00
1.094000e+03	0.000000e+00
1.095000e+03	0.000000e+00
1.096000e+03	0.000000e+00
1.097000e+03	0.000000e+00
1.098000e+03	0.000000e+00
1.099000e+03	0.000000e+00
1.100000e+03	0.000000e+00
1.101000e+03	0.000000e+00
1.102000e+03	0.000000e+00
1.103000e+03	0.000000e+00
1.104000e+03	0.000000e+00
1.105000e+03	0.000000e+00
1.106000e+03	0.000000e+00
1.107000e+03	0.000000e+00
1.108000e+03	0.000000e+00
1.109000e+03	0.000000e+00
1.110000e+03	0.000000e+00
1.111000e+03	0.000000e+00
1.112000e+03	0.000000e+00
1.113000e+03	0.000000e+00
1.114000e+03	0.000000e+00
1.115000e+03	0.000000e+00
1.116000e+03	0.000000e+00
1.117000e+03	0.000000e+00
1.118000e+03	0.000000e+00
1.119000e+03	0.000000e+00
1.120000e+03	0.000000e+00
1.121000e+03	0.000000e+00
1.122000e+03	0.000000e+00
1.123000e+03	0.000000e+00
1.124000e+03	0.000000e+00
1.125000e+03	0.000000e+00
1.126000e+03	0.000000e+00
1.127000e+03	0.000000e+00
1.128000e+03	0.000000e+00
1.129000e+03	0.000000e+00
1.130000e+03	0.000000e+00
1.131000e+03	0.000000e+00
1.132000e+03	0.000000e+00
1.133000e+03	0.000000e+00
1.134000e+03	0.000000e+00
1.135000e+03	0.000000e+00
1.136000e+03	0.000000e+00
1.137000e+03	0.000000e+00
1.138000e+03	0.000000e+00
1.139000e+03	0.000000e+00
1.140000e+03	0.000000e+00
1.141000e+03	0.000000e+00
1.142000e+03	0.000000e+00
1.143000e+03	0.000000e+00
1.144000e+03	0.000000e+00
1.145000e+03	0.000000e+00
1.146000e+03	0.000000e+00
1.147000e+03	0.000000e+00
1.148000e+03	0.000000e+00
1.149000e+03	0.000000e+00
1.150000e+03	0.000000e+00
1.151000e+03	0.000000e+00
1.152000e+03	0.000000e+00
1.153000e+03	0.000000e+00
1.154000e+03	0.000000e+00
1.155000e+03	0.000000e+00
1.156000e+03	0.000000e+00
1.157000e+03	0.000000e+00
1.158000e+03	0.000000e+00
1.159000e+03	0.000000e+00
1.160000e+03	0.000000e+00
1.161000e+03	0.000000e+00
1.162000e+03	0.000000e+00
1.163000e+03	0.000000e+00
1.164000e+03	0.000000e+00
1.165000e+03	0.000000e+00
1.166000e+03	0.000000e+00
1.167000e+03	0.000000e+00
1.168000e+03	0.000000e+00
1.169000e+03	0.000000e+00
1.170000e+03	0.000000e+00
1.171000e+03	0.000000e+00
1.172000e+03	0.000000e+00
1.173000e+03	0.000000e+00
1.174000e+03	0.000000e+00
1.175000e+03	0.000000e+00
1.176000e+03	0.000000e+00
1.177000e+03	0.000000e+00
1.178000e+03	0.000000e+00
1.179000e+03	0.000000e+00
1.180000e+03	0.000000e+00
1.181000e+03	0.000000e+00
1.182000e+03	0.000000e+00
1.183000e+03	0.000000e+00
1.184000e+03	0.000000e+00
1.185000e+03	0.000000e+00
1.186000e+03	0.000000e+00
1.187000e+03	0.000000e+00
1.188000e+03	0.000000e+00
1.189000e+03	0.000000e+00
1.190000e+03	0.000000e+00
1.191000e+03	0.000000e+00
1.192000e+03	0.000000e+00
1.193000e+03	0.000000e+00
1.194000e+03	0.000000e+00
1.195000e+03	0.000000e+00
1.196000e+03	0.000000e+00
1.197000e+03	0.000000e+00
1.198000e+03	0.000000e+00
1.199000e+03	0.000000e+00
1.200000e+03	0.000000e+00
1.201000e+03	0.000000e+00
1.202000e+03	0.000000e+00
1.203000e+03	0.000000e+00
1.204000e+03	0.000000e+00
1.205000e+03	0.000000e+00
1.206000e+03	0.000000e+00
1.207000e+03	0.000000e+00
1.208000e+03	0.000000e+00
1.209000e+03	0.000000e+00
1.210000e+03	0.000000e+00
1.211000e+03	0.000000e+00
1.212000e+03	0.000000e+00
1.213000e+03	0.000000e+00
1.214000e+03	0.000000e+00
1.215000e+03	0.000000e+00
1.216000e+03	0.000000e+00
1.217000e+03	0.000000e+00
1.218000e+03	0.000000e+00
1.219000e+03	0.000000e+00
1.220000e+03	0.000000e+00
1.221000e+03	0.000000e+00
1.222000e+03	0.000000e+00
1.223000e+03	0.000000e+00
1.224000e+03	0.000000e+00
1.225000e+03	0.000000e+00
1.226000e+03	0.000000e+00
1.227000e+03	0.000000e+00
1.228000e+03	0.000000e+00
1.229000e+03	0.000000e+00
1.230000e+03	0.000000e+00
1.231000e+03	0.000000e+00
1.232000e+03	0.000000e+00
1.233000e+03	0.000000e+00
1.234000e+03	0.000000e+00
1.235000e+03	0.000000e+00
1.236000e+03	0.000000e+00
1.237000e+03	0.000000e+00
1.238000e+03	0.000000e+00
1.239000e+03	0.000000e+00
1.240000e+03	0.000000e+00
1.241000e+03	0.000000e+00
1.242000e+03	0.000000e+00
1.243000e+03	0.000000e+00
1.244000e+03	0.000000e+00
1.245000e+03	0.000000e+00
1.246000e+03	0.000000e+00
1.247000e+03	0.000000e+00
1.248000e+03	0.000000e+00
1.249000e+03	0.000000e+00
1.250000e+03	0.000000e+00
1.251000e+03	0.000000e+00
1.252000e+03	0.000000e+00
1.253000e+03	0.000000e+00
1.254000e+03	0.000000e+00
1.255000e+03	0.000000e+00
1.256000e+03	0.000000e+00
1.257000e+03	0.000000e+00
1.258000e+03	0.000000e+00
1.259000e+03	0.000000e+00
1.260000e+03	0.000000e+00
1.261000e+03	0.000000e+00
1.262000e+03	0.000000e+00
1.263000e+03	0.000000e+00
1.264000e+03	0.000000e+00
1.265000e+03	0.000000e+00
1.266000e+03	0.000000e+00
1.267000e+03	0.000000e+00
1.268000e+03	0.000000e+00
1.269000e+03	0.000000e+00
1.270000e+03	0.000000e+00
1.271000e+03	0.000000e+00
1.272000e+03	0.000000e+00
1.273000e+03	0.000000e+00
1.274000e+03	0.000000e+00
1.275000e+03	0.000000e+00
1.276000e+03	0.000000e+00
1.277000e+03	0.000000e+00
1.278000e+03	0.000000e+00
1.279000e+03	0.000000e+00
1.280000e+03	0.000000e+00
1.281000e+03	0.000000e+00
1.282000e+03	0.000000e+00
1.283000e+03	0.000000e+00
1.284000e+03	0.000000e+00
1.285000e+03	0.000000e+00
1.286000e+03	0.000000e+00
1.287000e+03	0.000000e+00
1.288000e+03	0.000000e+00
1.289000e+03	0.000000e+00
1.290000e+03	0.000000e+00
1.291000e+03	0.000000e+00
1.292000e+03	0.000000e+00
1.293000e+03	0.000000e+00
1.294000e+03	0.000000e+00
1.295000e+03	0.000000e+00
1.296000e+03	0.000000e+00
1.297000e+03	0.000000e+00
1.298000e+03	0.000000e+00
1.299000e+03	0.000000e+00
1.300000e+03	0.000000e+00
1.301000e+03	0.000000e+00
1.302000e+03	0.000000e+00
1.303000e+03	0.000000e+00
1.304000e+03	0.000000e+00
1.305000e+03	0.000000e+00
1.306000e+03	0.000000e+00
1.307000e+03	0.000000e+00
1.308000e+03	0.000000e+00
1.309000e+03	0.000000e+00
1.310000e+03	0.000000e+00
1.311000e+03	0.000000e+00
1.312000e+03	0.000000e+00
1.313000e+03	0.000000e+00
1.314000e+03	0.000000e+00
1.315000e+03	0.000000e+00
1.316000e+03	0.000000e+00
1.317000e+03	0.000000e+00
1.318000e+03	0.000000e+00
1.319000e+03	0.000000e+00
1.320000e+03	0.000000e+00
1.321000e+03	0.000000e+00
1.322000e+03	0.000000e+00
1.323000e+03	0.000000e+00
1.324000e+03	0.000000e+00
1.325000e+03	0.000000e+00
1.326000e+03	0.000000e+00
1.327000e+03	0.000000e+00
1.328000e+03	0.000000e+00
1.329000e+03	0.000000e+00
1.330000e+03	0.000000e+00
1.331000e+03	0.000000e+00
1.332000e+03	0.000000e+00
1.333000e+03	0.000000e+00
1.334000e+03	0.000000e+00
1.335000e+03	0.000000e+00
1.336000e+03	0.000000e+00
1.337000e+03	0.000000e+00
1.338000e+03	0.000000e+00
1.339000e+03	0.000000e+00
1.340000e+03	0.000000e+00
1.341000e+03	0.000000e+00
1.342000e+03	0.000000e+00
1.343000e+03	0.000000e+00
1.344000e+03	0.000000e+00
1.345000e+03	0.000000e+00
1.346000e+03	0.000000e+00
1.347000e+03	0.000000e+00
1.348000e+03	0.000000e+00
1.349000e+03	0.000000e+00
1.350000e+03	0.000000e+00
1.351000e+03	0.000000e+00
1.352000e+03	0.000000e+00
1.353000e+03	0.000000e+00
1.354000e+03	0.000000e+00
1.355000e+03	0.000000e+00
1.356000e+03	0.000000e+00
1.357000e+03	0.000000e+00
1.358000e+03	0.000000e+00
1.359000e+03	0.000000e+00
1.360000e+03	0.000000e+00
1.361000e+03	0.000000e+00
1.362000e+03	0.000000e+00
1.363000e+03	0.000000e+00
1.364000e+03	0.000000e+00
1.365000e+03	0.000000e+00
1.366000e+03	0.000000e+00
1.367000e+03	0.000000e+00
1.368000e+03	0.000000e+00
1.369000e+03	0.000000e+00
1.370000e+03	0.000000e+00
1.371000e+03	0.000000e+00
1.372000e+03	0.000000e+00
1.373000e+03	0.000000e+00
1.374000e+03	0.000000e+00
1.375000e+03	0.000000e+00
1.376000e+03	0.000000e+00
1.377000e+03	0.000000e+00
1.378000e+03	0.000000e+00
1.379000e+03	0.000000e+00
1.380000e+03	0.000000e+00
1.381000e+03	0.000000e+00
1.382000e+03	0.000000e+00
1.383000e+03	0.000000e+00
1.384000e+03	0.000000e+00
1.385000e+03	0.000000e+00
1.386000e+03	0.000000e+00
1.387000e+03	0.000000e+00
1.388000e+03	0.000000e+00
1.389000e+03	0.000000e+00
1.390000e+03	0.000000e+00
1.391000e+03	0.000000e+00
1.392000e+03	0.000000e+00
1.393000e+03	0.000000e+00
1.394000e+03	0.000000e+00
1.395000e+03	0.000000e+00
1.396000e+03	0.000000e+00
1.397000e+03	0.000000e+00
1.398000e+03	0.000000e+00
1.399000e+03	0.000000e+00
1.400000e+03	0.000000e+00
1.401000e+03	0.000000e+00
1.402000e+03	0.000000e+00
1.403000e+03	0.000000e+00
1.404000e+03	0.000000e+00
1.405000e+03	0.000000e+00
1.406000e+03	0.000000e+00
1.407000e+03	0.000000e+00
1.408000e+03	0.000000e+00
1.409000e+03	0.000000e+00
1.410000e+03	0.000000e+00
1.411000e+03	0.000000e+00
1.412000e+03	0.000000e+00
1.413000e+03	0.000000e+00
1.414000e+03	0.000000e+00
1.415000e+03	0.000000e+00
1.416000e+03	0.000000e+00
1.417000e+03	0.000000e+00
1.418000e+03	0.000000e+00
1.419000e+03	0.000000e+00
1.420000e+03	0.000000e+00
1.421000e+03	0.000000e+00
1.422000e+03	0.000000e+00
1.423000e+03	0.000000e+00
1.424000e+03	0.000000e+00
1.425000e+03	0.000000e+00
1.426000e+03	0.000000e+00
1.427000e+03	0.000000e+00
1.428000e+03	0.000000e+00
1.429000e+03	0.000000e+00
1.430000e+03	0.000000e+00
1.431000e+03	0.000000e+00
1.432000e+03	0.000000e+00
1.433000e+03	0.000000e+00
1.434000e+03	0.000000e+00
1.435000e+03	0.000000e+00
1.436000e+03	0.000000e+00
1.437000e+03	0.000000e+00
1.438000e+03	0.000000e+00
1.439000e+03	0.000000e+00
1.440000e+03	0.000000e+00
1.441000e+03	0.000000e+00
1.442000e+03	0.000000e+00
1.443000e+03	0.000000e+00
1.444000e+03	0.000000e+00
1.445000e+03	0.000000e+00
1.446000e+03	0.000000e+00
1.447000e+03	0.000000e+00
1.448000e+03	0.000000e+00
1.449000e+03	0.000000e+00
1.450000e+03	0.000000e+00
1.451000e+03	0.000000e+00
1.452000e+03	0.000000e+00
1.453000e+03	0.000000e+00
1.454000e+03	0.000000e+00
1.455000e+03	0.000000e+00
1.456000e+03	0.000000e+00
1.457000e+03	0.000000e+00
1.458000e+03	0.000000e+00
1.459000e+03	0.000000e+00
1.460000e+03	0.000000e+00
1.461000e+03	0.000000e+00
1.462000e+03	0.000000e+00
1.463000e+03	0.000000e+00
1.464000e+03	0.000000e+00
1.465000e+03	0.000000e+00
1.466000e+03	0.000000e+00
1.467000e+03	0.000000e+00
1.468000e+03	0.000000e+00
1.469000e+03	0.000000e+00
1.470000e+03	0.000000e+00
1.471000e+03	0.000000e+00
1.472000e+03	0.000000e+00
1.473000e+03	0.000000e+00
1.474000e+03	0.000000e+00
1.475000e+03	0.000000e+00
1.476000e+03	0.000000e+00
1.477000e+03	0.000000e+00
1.478000e+03	0.000000e+00
1.479000e+03	0.000000e+00
1.480000e+03	0.000000e+00
1.481000e+03	0.000000e+00
1.482000e+03	0.000000e+00
1.483000e+03	0.000000e+00
1.484000e+03	0.000000e+00
1.485000e+03	0.000000e+00
1.486000e+03	0.000000e+00
1.487000e+03	0.000000e+00
1.488000e+03	0.000000e+00
1.489000e+03	0.000000e+00
1.490000e+03	0.000000e+00
1.491000e+03	0.000000e+00
1.492000e+03	0.000000e+00
1.493000e+03	0.000000e+00
1.494000e+03	0.000000e+00
1.495000e+03	0.000000e+00
1.496000e+03	0.000000e+00
1.497000e+03	0.000000e+00
1.498000e+03	0.000000e+00
1.499000e+03	0.000000e+00
1.500000e+03	0.000000e+00
1.501000e+03	0.000000e+00
1.502000e+03	0.000000e+00
1.503000e+03	0.000000e+00
1.504000e+03	0.000000e+00
1.505000e+03	0.000000e+00
1.506000e+03	0.000000e+00
1.507000e+03	0.000000e+00
1.508000e+03	0.000000e+00
1.509000e+03	0.000000e+00
1.510000e+03	0.000000e+00
1.511000e+03	0.000000e+00
1.512000e+03	0.000000e+00
1.513000e+03	0.000000e+00
1.514000e+03	0.000000e+00
1.515000e+03	0.000000e+00
1.516000e+03	0.000000e+00
1.517000e+03	0.000000e+00
1.518000e+03	0.000000e+00
1.519000e+03	0.000000e+00
1.520000e+03	0.000000e+00
1.521000e+03	0.000000e+00
1.522000e+03	0.000000e+00
1.523000e+03	0.000000e+00
1.524000e+03	0.000000e+00
1.525000e+03	0.000000e+00
1.526000e+03	0.000000e+00
1.527000e+03	0.000000e+00
1.528000e+03	0.000000e+00
1.529000e+03	0.000000e+00
1.530000e+03	0.000000e+00
1.531000e+03	0.000000e+00
1.532000e+03	0.000000e+00
1.533000e+03	0.000000e+00
1.534000e+03	0.000000e+00
1.535000e+03	0.000000e+00
1.536000e+03	0.000000e+00
1.537000e+03	0.000000e+00
1.538000e+03	0.000000e+00
1.539000e+03	0.000000e+00
1.540000e+03	0.000000e+00
1.541000e+03	0.000000e+00
1.542000e+03	0.000000e+00
1.543000e+03	0.000000e+00
1.544000e+03	0.000000e+00
1.545000e+03	0.000000e+00
1.546000e+03	0.000000e+00
1.547000e+03	0.000000e+00
1.548000e+03	0.000000e+00
1.549000e+03	0.000000e+00
1.550000e+03	0.000000e+00
1.551000e+03	0.000000e+00
1.552000e+03	0.000000e+00
1.553000e+03	0.000000e+00
1.554000e+03	0.000000e+00
1.555000e+03	0.000000e+00
1.556000e+03	0.000000e+00
1.557000e+03	0.000000e+00
1.558000e+03	0.000000e+00
1.559000e+03	0.000000e+00
1.560000e+03	0.000000e+00
1.561000e+03	0.000000e+00
1.562000e+03	0.000000e+00
1.563000e+03	0.000000e+00
1.564000e+03	0.000000e+00
1.565000e+03	0.000000e+00
1.566000e+03	0.000000e+00
1.567000e+03	0.000000e+00
1.568000e+03	0.000000e+00
1.569000e+03	0.000000e+00
1.570000e+03	0.000000e+00
1.571000e+03	0.000000e+00
1.572000e+03	0.000000e+00
1.573000e+03	0.000000e+00
1.574000e+03	0.000000e+00
1.575000e+03	0.000000e+00
1.576000e+03	0.000000e+00
1.577000e+03	0.000000e+00
1.578000e+03	0.000000e+00
1.579000e+03	0.000000e+00
1.580000e+03	0.000000e+00
1.581000e+03	0.000000e+00
1.582000e+03	0.000000e+00
1.583000e+03	0.000000e+00
1.584000e+03	0.000000e+00
1.585000e+03	0.000000e+00
1.586000e+03	0.000000e+00
1.587000e+03	0.000000e+00
1.588000e+03	0.000000e+00
1.589000e+03	0.000000e+00
1.590000e+03	0.000000e+00
1.591000e+03	0.000000e+00
1.592000e+03	0.000000e+00
1.593000e+03	0.000000e+00
1.594000e+03	0.000000e+00
1.595000e+03	0.000000e+00
1.596000e+03	0.000000e+00
1.597000e+03	0.000000e+00
1.598000e+03	0.000000e+00
1.599000e+03	0.000000e+00
1.600000e+03	0.000000e+00
1.601000e+03	0.000000e+00
1.602000e+03	0.000000e+00
1.603000e+03	0.000000e+00
1.604000e+03	0.000000e+00
1.605000e+03	0.000000e+00
1.606000e+03	0.000000e+00
1.607000e+03	0.000000e+00
1.608000e+03	0.000000e+00
1.609000e+03	0.000000e+00
1.610000e+03	0.000000e+00
1.611000e+03	0.000000e+00
1.612000e+03	0.000000e+00
1.613000e+03	0.000000e+00
1.614000e+03	0.000000e+00
1.615000e+03	0.000000e+00
1.616000e+03	0.000000e+00
1.617000e+03	0.000000e+00
1.618000e+03	0.000000e+00
1.619000e+03	0.000000e+00
1.620000e+03	0.000000e+00
1.621000e+03	0.000000e+00
1.622000e+03	0.000000e+00
1.623000e+03	0.000000e+00
1.624000e+03	0.000000e+00
1.625000e+03	0.000000e+00
1.626000e+03	0.000000e+00
1.627000e+03	0.000000e+00
1.628000e+03	0.000000e+00
1.629000e+03	0.000000e+00
1.630000e+03	0.000000e+00
1.631000e+03	0.000000e+00
1.632000e+03	0.000000e+00
1.633000e+03	0.000000e+00
1.634000e+03	0.000000e+00
1.635000e+03	0.000000e+00
1.636000e+03	0.000000e+00
1.637000e+03	0.000000e+00
1.638000e+03	0.000000e+00
1.639000e+03	0.000000e+00
1.640000e+03	0.000000e+00
1.641000e+03	0.000000e+00
1.642000e+03	0.000000e+00
1.643000e+03	0.000000e+00
1.644000e+03	0.000000e+00
1.645000e+03	0.000000e+00
1.646000e+03	0.000000e+00
1.647000e+03	0.000000e+00
1.648000e+03	0.000000e+00
1.649000e+03	0.000000e+00
1.650000e+03	0.000000e+00
1.651000e+03	0.000000e+00
1.652000e+03	0.000000e+00
1.653000e+03	0.000000e+00
1.654000e+03	0.000000e+00
1.655000e+03	0.000000e+00
1.656000e+03	0.000000e+00
1.657000e+03	0.000000e+00
1.658000e+03	0.000000e+00
1.659000e+03	0.000000e+00
1.660000e+03	0.000000e+00
1.661000e+03	0.000000e+00
1.662000e+03	0.000000e+00
1.663000e+03	0.000000e+00
1.664000e+03	0.000000e+00
1.665000e+03	0.000000e+00
1.666000e+03	0.000000e+00
1.667000e+03	0.000000e+00
1.668000e+03	0.000000e+00
1.669000e+03	0.000000e+00
1.670000e+03	0.000000e+00
1.671000e+03	0.000000e+00
1.672000e+03	0.000000e+00
1.673000e+03	0.000000e+00
1.674000e+03	0.000000e+00
1.675000e+03	0.000000e+00
1.676000e+03	0.000000e+00
1.677000e+03	0.000000e+00
1.678000e+03	0.000000e+00
1.679000e+03	0.000000e+00
1.680000e+03	0.000000e+00
1.681000e+03	0.000000e+00
1.682000e+03	0.000000e+00
1.683000e+03	0.000000e+00
1.684000e+03	0.000000e+00
1.685000e+03	0.000000e+00
1.686000e+03	0.000000e+00
1.687000e+03	0.000000e+00
1.688000e+03	0.000000e+00
1.689000e+03	0.000000e+00
1.690000e+03	0.000000e+00
1.691000e+03	0.000000e+00
1.692000e+03	0.000000e+00
1.693000e+03	0.000000e+00
1.694000e+03	0.000000e+00
1.695000e+03	0.000000e+00
1.696000e+03	0.000000e+00
1.697000e+03	0.000000e+00
1.698000e+03	0.000000e+00
1.699000e+03	0.000000e+00
1.700000e+03	0.000000e+00
1.701000e+03	0.000000e+00
1.702000e+03	0.000000e+00
1.703000e+03	0.000000e+00
1.704000e+03	0.000000e+00
1.705000e+03	0.000000e+00
1.706000e+03	0.000000e+00
1.707000e+03	0.000000e+00
1.708000e+03	0.000000e+00
1.709000e+03	0.000000e+00
1.710000e+03	0.000000e+00
1.711000e+03	0.000000e+00
1.712000e+03	0.000000e+00
1.713000e+03	0.000000e+00
1.714000e+03	0.000000e+00
1.715000e+03	0.000000e+00
1.716000e+03	0.000000e+00
1.717000e+03	0.000000e+00
1.718000e+03	0.000000e+00
1.719000e+03	0.000000e+00
1.720000e+03	0.000000e+00
1.721000e+03	0.000000e+00
1.722000e+03	0.000000e+00
1.723000e+03	0.000000e+00
1.724000e+03	0.000000e+00
1.725000e+03	0.000000e+00
1.726000e+03	0.000000e+00
1.727000e+03	0.000000e+00
1.728000e+03	0.000000e+00
1.729000e+03	0.000000e+00
1.730000e+03	0.000000e+00
1.731000e+03	0.000000e+00
1.732000e+03	0.000000e+00
1.733000e+03	0.000000e+00
1.734000e+03	0.000000e+00
1.735000e+03	0.000000e+00
1.736000e+03	0.000000e+00
1.737000e+03	0.000000e+00
1.738000e+03	0.000000e+00
1.739000e+03	0.000000e+00
1.740000e+03	0.000000e+00
1.741000e+03	0.000000e+00
1.742000e+03	0.000000e+00
1.743000e+03	0.000000e+00
1.744000e+03	0.000000e+00
1.745000e+03	0.000000e+00
1.746000e+03	0.000000e+00
1.747000e+03	0.000000e+00
1.748000e+03	0.000000e+00
1.749000e+03	0.000000e+00
1.750000e+03	0.000000e+00
1.751000e+03	0.000000e+00
1.752000e+03	0.000000e+00
1.753000e+03	0.000000e+00
1.754000e+03	0.000000e+00
1.755000e+03	0.000000e+00
1.756000e+03	0.000000e+00
1.757000e+03	0.000000e+00
1.758000e+03	0.000000e+00
1.759000e+03	0.000000e+00
1.760000e+03	0.000000e+00
1.761000e+03	0.000000e+00
1.762000e+03	0.000000e+00
1.763000e+03	0.000000e+00
1.764000e+03	0.000000e+00
1.765000e+03	0.000000e+00
1.766000e+03	0.000000e+00
1.767000e+03	0.000000e+00
1.768000e+03	0.000000e+00
1.769000e+03	0.000000e+00
1.770000e+03	0.000000e+00
1.771000e+03	0.000000e+00
1.772000e+03	0.000000e+00
1.773000e+03	0.000000e+00
1.774000e+03	0.000000e+00
1.775000e+03	0.000000e+00
1.776000e+03	0.000000e+00
1.777000e+03	0.000000e+00
1.778000e+03	0.000000e+00
1.779000e+03	0.000000e+00
1.780000e+03	0.000000e+00
1.781000e+03	0.000000e+00
1.782000e+03	0.000000e+00
1.783000e+03	0.000000e+00
1.784000e+03	0.000000e+00
1.785000e+03	0.000000e+00
1.786000e+03	0.000000e+00
1.787000e+03	0.000000e+00
1.788000e+03	0.000000e+00
1.789000e+03	0.000000e+00
1.790000e+03	0.000000e+00
1.791000e+03	0.000000e+00
1.792000e+03	0.000000e+00
1.793000e+03	0.000000e+00
1.794000e+03	0.000000e+00
1.795000e+03	0.000000e+00
1.796000e+03	0.000000e+00
1.797000e+03	0.000000e+00
1.798000e+03	0.000000e+00
1.799000e+03	0.000000e+00
1.800000e+03	0.000000e+00
1.801000e+03	0.000000e+00
1.802000e+03	0.000000e+00
1.803000e+03	0.000000e+00
1.804000e+03	0.000000e+00
1.805000e+03	0.000000e+00
1.806000e+03	0.000000e+00
1.807000e+03	0.000000e+00
1.808000e+03	0.000000e+00
1.809000e+03	0.000000e+00
1.810000e+03	0.000000e+00
1.811000e+03	0.000000e+00
1.812000e+03	0.000000e+00
1.813000e+03	0.000000e+00
1.814000e+03	0.000000e+00
1.815000e+03	0.000000e+00
1.816000e+03	0.000000e+00
1.817000e+03	0.000000e+00
1.818000e+03	0.000000e+00
1.819000e+03	0.000000e+00
1.820000e+03	0.000000e+00
1.821000e+03	0.000000e+00
1.822000e+03	0.000000e+00
1.823000e+03	0.000000e+00
1.824000e+03	0.000000e+00
1.825000e+03	0.000000e+00
1.826000e+03	0.000000e+00
1.827000e+03	0.000000e+00
1.828000e+03	0.000000e+00
1.829000e+03	0.000000e+00
1.830000e+03	0.000000e+00
1.831000e+03	0.000000e+00
1.832000e+03	0.000000e+00
1.833000e+03	0.000000e+00
1.834000e+03	0.000000e+00
1.835000e+03	0.000000e+00
1.836000e+03	0.000000e+00
1.837000e+03	0.000000e+00
1.838000e+03	0.000000e+00
1.839000e+03	0.000000e+00
1.840000e+03	0.000000e+00
1.841000e+03	0.000000e+00
1.842000e+03	0.000000e+00
1.843000e+03	0.000000e+00
1.844000e+03	0.000000e+00
1.845000e+03	0.000000e+00
1.846000e+03	0.000000e+00
1.847000e+03	0.000000e+00
1.848000e+03	0.000000e+00
1.849000e+03	0.000000e+00
1.850000e+03	0.000000e+00
1.851000e+03	0.000000e+00
1.852000e+03	0.000000e+00
1.853000e+03	0.000000e+00
1.854000e+03	0.000000e+00
1.855000e+03	0.000000e+00
1.856000e+03	0.000000e+00
1.857000e+03	0.000000e+00
1.858000e+03	0.000000e+00
1.859000e+03	0.000000e+00
1.860000e+03	0.000000e+00
1.861000e+03	0.000000e+00
1.862000e+03	0.000000e+00
1.863000e+03	0.000000e+00
1.864000e+03	0.000000e+00
1.865000e+03	0.000000e+00
1.866000e+03	0.000000e+00
1.867000e+03	0.000000e+00
1.868000e+03	0.000000e+00
1.869000e+03	0.000000e+00
1.870000e+03	0.000000e+00
1.871000e+03	0.000000e+00
1.872000e+03	0.000000e+00
1.873000e+03	0.000000e+00
1.874000e+03	0.000000e+00
1.875000e+03	0.000000e+00
1.876000e+03	0.000000e+00
1.877000e+03	0.000000e+00
1.878000e+03	0.000000e+00
1.879000e+03	0.000000e+00
1.880000e+03	0.000000e+00
1.881000e+03	0.000000e+00
1.882000e+03	0.000000e+00
1.883000e+03	0.000000e+00
1.884000e+03	0.000000e+00
1.885000e+03	0.000000e+00
1.886000e+03	0.000000e+00
1.887000e+03	0.000000e+00
1.888000e+03	0.000000e+00
1.889000e+03	0.000000e+00
1.890000e+03	0.000000e+00
1.891000e+03	0.000000e+00
1.892000e+03	0.000000e+00
1.893000e+03	0.000000e+00
1.894000e+03	0.000000e+00
1.895000e+03	0.000000e+00
1.896000e+03	0.000000e+00
1.897000e+03	0.000000e+00
1.898000e+03	0.000000e+00
1.899000e+03	0.000000e+00
1.900000e+03	0.000000e+00
1.901000e+03	0.000000e+00
1.902000e+03	0.000000e+00
1.903000e+03	0.000000e+00
1.904000e+03	0.000000e+00
1.905000e+03	0.000000e+00
1.906000e+03	0.000000e+00
1.907000e+03	0.000000e+00
1.908000e+03	0.000000e+00
1.909000e+03	0.000000e+00
1.910000e+03	0.000000e+00
1.911000e+03	0.000000e+00
1.912000e+03	0.000000e+00
1.913000e+03	0.000000e+00
1.914000e+03	0.000000e+00
1.915000e+03	0.000000e+00
1.916000e+03	0.000000e+00
1.917000e+03	0.000000e+00
1.918000e+03	0.000000e+00
1.919000e+03	0.000000e+00
1.920000e+03	0.000000e+00
1.921000e+03	0.000000e+00
1.922000e+03	0.000000e+00
1.923000e+03	0.000000e+00
1.924000e+03	0.000000e+00
1.925000e+03	0.000000e+00
1.926000e+03	0.000000e+00
1.927000e+03	0.000000e+00
1.928000e+03	0.000000e+00
1.929000e+03	0.000000e+00
1.930000e+03	0.000000e+00
1.931000e+03	0.000000e+00
1.932000e+03	0.000000e+00
1.933000e+03	0.000000e+00
1.934000e+03	0.000000e+00
1.935000e+03	0.000000e+00
1.936000e+03	0.000000e+00
1.937000e+03	0.000000e+00
1.938000e+03	0.000000e+00
1.939000e+03	0.000000e+00
1.940000e+03	0.000000e+00
1.941000e+03	0.000000e+00
1.942000e+03	0.000000e+00
1.943000e+03	0.000000e+00
1.944000e+03	0.000000e+00
1.945000e+03	0.000000e+00
1.946000e+03	0.000000e+00
1.947000e+03	0.000000e+00
1.948000e+03	0.000000e+00
1.949000e+03	0.000000e+00
1.950000e+03	0.000000e+00
1.951000e+03	0.000000e+00
1.952000e+03	0.000000e+00
1.953000e+03	0.000000e+00
1.954000e+03	0.000000e+00
1.955000e+03	0.000000e+00
1.956000e+03	0.000000e+00
1.957000e+03	0.000000e+00
1.958000e+03	0.000000e+00
1.959000e+03	0.000000e+00
1.960000e+03	0.000000e+00
1.961000e+03	0.000000e+00
1.962000e+03	0.000000e+00
1.963000e+03	0.000000e+00
1.964000e+03	0.000000e+00
1.965000e+03	0.000000e+00
1.966000e+03	0.000000e+00
1.967000e+03	0.000000e+00
1.968000e+03	0.000000e+00
1.969000e+03	0.000000e+00
1.970000e+03	0.000000e+00
1.971000e+03	0.000000e+00
1.972000e+03	0.000000e+00
1.973000e+03	0.000000e+00
1.974000e+03	0.000000e+00
1.975000e+03	0.000000e+00
1.976000e+03	0.000000e+00
1.977000e+03	0.000000e+00
1.978000e+03	0.000000e+00
1.979000e+03	0.000000e+00
1.980000e+03	0.000000e+00
1.981000e+03	0.000000e+00
1.982000e+03	0.000000e+00
1.983000e+03	0.000000e+00
1.984000e+03	0.000000e+00
1.985000e+03	0.000000e+00
1.986000e+03	0.000000e+00
1.987000e+03	0.000000e+00
1.988000e+03	0.000000e+00
1.989000e+03	0.000000e+00
1.990000e+03	0.000000e+00
1.991000e+03	0.000000e+00
1.992000e+03	0.000000e+00
1.993000e+03	0.000000e+00
1.994000e+03	0.000000e+00
1.995000e+03	0.000000e+00
1.996000e+03	0.000000e+00
1.997000e+03	0.000000e+00
1.998000e+03	0.000000e+00
1.999000e+03	0.000000e+00
2.000000e+03	0.000000e+00
2.001000e+03	0.000000e+00
2.002000e+03	0.000000e+00
2.003000e+03	0.000000e+00
2.004000e+03	0.000000e+00
2.005000e+03	0.000000e+00
2.006000e+03	0.000000e+00
2.007000e+03	0.000000e+00
2.008000e+03	0.000000e+00
2.009000e+03	0.000000e+00
2.010000e+03	0.000000e+00
2.011000e+03	0.000000e+00
2.012000e+03	0.000000e+00
2.013000e+03	0.000000e+00
2.014000e+03	0.000000e+00
2.015000e+03	0.000000e+00
2.016000e+03	0.000000e+00
2.017000e+03	0.000000e+00
2.018000e+03	0.000000e+00
2.019000e+03	0.000000e+00
2.020000e+03	0.000000e+00
2.021000e+03	0.000000e+00
2.022000e+03	0.000000e+00
2.023000e+03	0.000000e+00
2.024000e+03	0.000000e+00
2.025000e+03	0.000000e+00
2.026000e+03	0.000000e+00
2.027000e+03	0.000000e+00
2.028000e+03	0.000000e+00
2.029000e+03	0.000000e+00
2.030000e+03	0.000000e+00
2.031000e+03	0.000000e+00
2.032000e+03	0.000000e+00
2.033000e+03	0.000000e+00
2.034000e+03	0.000000e+00
2.035000e+03	0.000000e+00
2.036000e+03	0.000000e+00
2.037000e+03	0.000000e+00
2.038000e+03	0.000000e+00
2.039000e+03	0.000000e+00
2.040000e+03	0.000000e+00
2.041000e+03	0.000000e+00
2.042000e+03	0.000000e+00
2.043000e+03	0.000000e+00
2.044000e+03	0.000000e+00
2.045000e+03	0.000000e+00
2.046000e+03	0.000000e+00
2.047000e+03	0.000000e+00


==> data/RM_subset_sel_16_2048_rnd_stat_1000.dat <==
N	dminmin	dminmean	dminmedian	dminmax
1.600000e+01	0.000000e+00	7.012500e-01	7.500000e-01	7.500000e-01
1.700000e+01	0.000000e+00	6.997500e-01	7.500000e-01	7.500000e-01
1.800000e+01	0.000000e+00	6.847500e-01	7.500000e-01	7.500000e-01
1.900000e+01	0.000000e+00	6.795000e-01	7.500000e-01	7.500000e-01
2.000000e+01	0.000000e+00	6.892500e-01	7.500000e-01	7.500000e-01
2.100000e+01	0.000000e+00	6.750000e-01	7.500000e-01	7.500000e-01
2.200000e+01	0.000000e+00	6.487500e-01	7.500000e-01	7.500000e-01
2.300000e+01	0.000000e+00	6.690000e-01	7.500000e-01	7.500000e-01
2.400000e+01	0.000000e+00	6.622500e-01	7.500000e-01	7.500000e-01
2.500000e+01	0.000000e+00	6.502500e-01	7.500000e-01	7.500000e-01
2.600000e+01	0.000000e+00	6.375000e-01	7.500000e-01	7.500000e-01
2.700000e+01	0.000000e+00	6.345000e-01	7.500000e-01	7.500000e-01
2.800000e+01	0.000000e+00	6.142500e-01	7.500000e-01	7.500000e-01
2.900000e+01	0.000000e+00	6.262500e-01	7.500000e-01	7.500000e-01
3.000000e+01	0.000000e+00	6.105000e-01	7.500000e-01	7.500000e-01
3.100000e+01	0.000000e+00	6.000000e-01	7.500000e-01	7.500000e-01
3.200000e+01	0.000000e+00	5.745000e-01	7.500000e-01	7.500000e-01
3.300000e+01	0.000000e+00	5.715000e-01	7.500000e-01	7.500000e-01
3.400000e+01	0.000000e+00	5.745000e-01	7.500000e-01	7.500000e-01
3.500000e+01	0.000000e+00	5.557500e-01	7.500000e-01	7.500000e-01
3.600000e+01	0.000000e+00	5.565000e-01	7.500000e-01	7.500000e-01
3.700000e+01	0.000000e+00	5.392500e-01	7.500000e-01	7.500000e-01
3.800000e+01	0.000000e+00	5.250000e-01	7.500000e-01	7.500000e-01
3.900000e+01	0.000000e+00	5.085000e-01	7.500000e-01	7.500000e-01
4.000000e+01	0.000000e+00	5.197500e-01	7.500000e-01	7.500000e-01
4.100000e+01	0.000000e+00	4.785000e-01	7.500000e-01	7.500000e-01
4.200000e+01	0.000000e+00	4.860000e-01	7.500000e-01	7.500000e-01
4.300000e+01	0.000000e+00	4.897500e-01	7.500000e-01	7.500000e-01
4.400000e+01	0.000000e+00	4.612500e-01	7.500000e-01	7.500000e-01
4.500000e+01	0.000000e+00	4.582500e-01	7.500000e-01	7.500000e-01
4.600000e+01	0.000000e+00	4.410000e-01	7.500000e-01	7.500000e-01
4.700000e+01	0.000000e+00	4.252500e-01	7.500000e-01	7.500000e-01
4.800000e+01	0.000000e+00	4.365000e-01	7.500000e-01	7.500000e-01
4.900000e+01	0.000000e+00	4.147500e-01	7.500000e-01	7.500000e-01
5.000000e+01	0.000000e+00	4.230000e-01	7.500000e-01	7.500000e-01
5.100000e+01	0.000000e+00	4.275000e-01	7.500000e-01	7.500000e-01
5.200000e+01	0.000000e+00	4.035000e-01	7.500000e-01	7.500000e-01
5.300000e+01	0.000000e+00	3.877500e-01	7.500000e-01	7.500000e-01
5.400000e+01	0.000000e+00	3.870000e-01	7.500000e-01	7.500000e-01
5.500000e+01	0.000000e+00	3.570000e-01	0.000000e+00	7.500000e-01
5.600000e+01	0.000000e+00	3.592500e-01	0.000000e+00	7.500000e-01
5.700000e+01	0.000000e+00	3.217500e-01	0.000000e+00	7.500000e-01
5.800000e+01	0.000000e+00	3.210000e-01	0.000000e+00	7.500000e-01
5.900000e+01	0.000000e+00	2.917500e-01	0.000000e+00	7.500000e-01
6.000000e+01	0.000000e+00	3.082500e-01	0.000000e+00	7.500000e-01
6.100000e+01	0.000000e+00	3.135000e-01	0.000000e+00	7.500000e-01
6.200000e+01	0.000000e+00	2.842500e-01	0.000000e+00	7.500000e-01
6.300000e+01	0.000000e+00	3.000000e-01	0.000000e+00	7.500000e-01
6.400000e+01	0.000000e+00	2.587500e-01	0.000000e+00	7.500000e-01
6.500000e+01	0.000000e+00	2.670000e-01	0.000000e+00	7.500000e-01
6.600000e+01	0.000000e+00	2.392500e-01	0.000000e+00	7.500000e-01
6.700000e+01	0.000000e+00	2.392500e-01	0.000000e+00	7.500000e-01
6.800000e+01	0.000000e+00	2.475000e-01	0.000000e+00	7.500000e-01
6.900000e+01	0.000000e+00	2.415000e-01	0.000000e+00	7.500000e-01
7.000000e+01	0.000000e+00	2.295000e-01	0.000000e+00	7.500000e-01
7.100000e+01	0.000000e+00	1.980000e-01	0.000000e+00	7.500000e-01
7.200000e+01	0.000000e+00	1.927500e-01	0.000000e+00	7.500000e-01
7.300000e+01	0.000000e+00	1.785000e-01	0.000000e+00	7.500000e-01
7.400000e+01	0.000000e+00	1.717500e-01	0.000000e+00	7.500000e-01
7.500000e+01	0.000000e+00	1.875000e-01	0.000000e+00	7.500000e-01
7.600000e+01	0.000000e+00	1.882500e-01	0.000000e+00	7.500000e-01
7.700000e+01	0.000000e+00	1.687500e-01	0.000000e+00	7.500000e-01
7.800000e+01	0.000000e+00	1.560000e-01	0.000000e+00	7.500000e-01
7.900000e+01	0.000000e+00	1.545000e-01	0.000000e+00	7.500000e-01
8.000000e+01	0.000000e+00	1.545000e-01	0.000000e+00	7.500000e-01
8.100000e+01	0.000000e+00	1.335000e-01	0.000000e+00	7.500000e-01
8.200000e+01	0.000000e+00	1.230000e-01	0.000000e+00	7.500000e-01
8.300000e+01	0.000000e+00	1.267500e-01	0.000000e+00	7.500000e-01
8.400000e+01	0.000000e+00	1.380000e-01	0.000000e+00	7.500000e-01
8.500000e+01	0.000000e+00	1.170000e-01	0.000000e+00	7.500000e-01
8.600000e+01	0.000000e+00	1.252500e-01	0.000000e+00	7.500000e-01
8.700000e+01	0.000000e+00	9.900000e-02	0.000000e+00	7.500000e-01
8.800000e+01	0.000000e+00	1.042500e-01	0.000000e+00	7.500000e-01
8.900000e+01	0.000000e+00	1.005000e-01	0.000000e+00	7.500000e-01
9.000000e+01	0.000000e+00	1.020000e-01	0.000000e+00	7.500000e-01
9.100000e+01	0.000000e+00	8.025000e-02	0.000000e+00	7.500000e-01
9.200000e+01	0.000000e+00	7.725000e-02	0.000000e+00	7.500000e-01
9.300000e+01	0.000000e+00	8.850000e-02	0.000000e+00	7.500000e-01
9.400000e+01	0.000000e+00	9.825000e-02	0.000000e+00	7.500000e-01
9.500000e+01	0.000000e+00	8.625000e-02	0.000000e+00	7.500000e-01
9.600000e+01	0.000000e+00	8.475000e-02	0.000000e+00	7.500000e-01
9.700000e+01	0.000000e+00	7.125000e-02	0.000000e+00	7.500000e-01
9.800000e+01	0.000000e+00	8.175000e-02	0.000000e+00	7.500000e-01
9.900000e+01	0.000000e+00	6.600000e-02	0.000000e+00	7.500000e-01
1.000000e+02	0.000000e+00	6.300000e-02	0.000000e+00	7.500000e-01
1.010000e+02	0.000000e+00	7.200000e-02	0.000000e+00	7.500000e-01
1.020000e+02	0.000000e+00	4.200000e-02	0.000000e+00	7.500000e-01
1.030000e+02	0.000000e+00	5.400000e-02	0.000000e+00	7.500000e-01
1.040000e+02	0.000000e+00	5.175000e-02	0.000000e+00	7.500000e-01
1.050000e+02	0.000000e+00	4.425000e-02	0.000000e+00	7.500000e-01
1.060000e+02	0.000000e+00	4.725000e-02	0.000000e+00	7.500000e-01
1.070000e+02	0.000000e+00	3.600000e-02	0.000000e+00	7.500000e-01
1.080000e+02	0.000000e+00	3.525000e-02	0.000000e+00	7.500000e-01
1.090000e+02	0.000000e+00	3.225000e-02	0.000000e+00	7.500000e-01
1.100000e+02	0.000000e+00	3.750000e-02	0.000000e+00	7.500000e-01
1.110000e+02	0.000000e+00	2.925000e-02	0.000000e+00	7.500000e-01
1.120000e+02	0.000000e+00	2.850000e-02	0.000000e+00	7.500000e-01
1.130000e+02	0.000000e+00	3.600000e-02	0.000000e+00	7.500000e-01
1.140000e+02	0.000000e+00	1.950000e-02	0.000000e+00	7.500000e-01
1.150000e+02	0.000000e+00	2.625000e-02	0.000000e+00	7.500000e-01
1.160000e+02	0.000000e+00	2.775000e-02	0.000000e+00	7.500000e-01
1.170000e+02	0.000000e+00	2.625000e-02	0.000000e+00	7.500000e-01
1.180000e+02	0.000000e+00	2.025000e-02	0.000000e+00	7.500000e-01
1.190000e+02	0.000000e+00	2.325000e-02	0.000000e+00	7.500000e-01
1.200000e+02	0.000000e+00	2.025000e-02	0.000000e+00	7.500000e-01
1.210000e+02	0.000000e+00	1.725000e-02	0.000000e+00	7.500000e-01
1.220000e+02	0.000000e+00	1.650000e-02	0.000000e+00	7.500000e-01
1.230000e+02	0.000000e+00	1.950000e-02	0.000000e+00	7.500000e-01
1.240000e+02	0.000000e+00	1.575000e-02	0.000000e+00	7.500000e-01
1.250000e+02	0.000000e+00	7.500000e-03	0.000000e+00	7.500000e-01
1.260000e+02	0.000000e+00	1.425000e-02	0.000000e+00	7.500000e-01
1.270000e+02	0.000000e+00	1.275000e-02	0.000000e+00	7.500000e-01
1.280000e+02	0.000000e+00	1.200000e-02	0.000000e+00	7.500000e-01
1.290000e+02	0.000000e+00	9.000000e-03	0.000000e+00	7.500000e-01
1.300000e+02	0.000000e+00	9.000000e-03	0.000000e+00	7.500000e-01
1.310000e+02	0.000000e+00	9.750000e-03	0.000000e+00	7.500000e-01
1.320000e+02	0.000000e+00	1.200000e-02	0.000000e+00	7.500000e-01
1.330000e+02	0.000000e+00	7.500000e-03	0.000000e+00	7.500000e-01
1.340000e+02	0.000000e+00	8.250000e-03	0.000000e+00	7.500000e-01
1.350000e+02	0.000000e+00	6.750000e-03	0.000000e+00	7.500000e-01
1.360000e+02	0.000000e+00	3.000000e-03	0.000000e+00	7.500000e-01
1.370000e+02	0.000000e+00	5.250000e-03	0.000000e+00	7.500000e-01
1.380000e+02	0.000000e+00	6.000000e-03	0.000000e+00	7.500000e-01
1.390000e+02	0.000000e+00	4.500000e-03	0.000000e+00	7.500000e-01
1.400000e+02	0.000000e+00	6.750000e-03	0.000000e+00	7.500000e-01
1.410000e+02	0.000000e+00	4.500000e-03	0.000000e+00	7.500000e-01
1.420000e+02	0.000000e+00	4.500000e-03	0.000000e+00	7.500000e-01
1.430000e+02	0.000000e+00	5.250000e-03	0.000000e+00	7.500000e-01
1.440000e+02	0.000000e+00	1.500000e-03	0.000000e+00	7.500000e-01
1.450000e+02	0.000000e+00	1.500000e-03	0.000000e+00	7.500000e-01
1.460000e+02	0.000000e+00	2.250000e-03	0.000000e+00	7.500000e-01
1.470000e+02	0.000000e+00	1.500000e-03	0.000000e+00	7.500000e-01
1.480000e+02	0.000000e+00	1.500000e-03	0.000000e+00	7.500000e-01
1.490000e+02	0.000000e+00	3.000000e-03	0.000000e+00	7.500000e-01
1.500000e+02	0.000000e+00	2.250000e-03	0.000000e+00	7.500000e-01
1.510000e+02	0.000000e+00	3.000000e-03	0.000000e+00	7.500000e-01
1.520000e+02	0.000000e+00	3.000000e-03	0.000000e+00	7.500000e-01
1.530000e+02	0.000000e+00	1.500000e-03	0.000000e+00	7.500000e-01
1.540000e+02	0.000000e+00	2.250000e-03	0.000000e+00	7.500000e-01
1.550000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.560000e+02	0.000000e+00	3.000000e-03	0.000000e+00	7.500000e-01
1.570000e+02	0.000000e+00	2.250000e-03	0.000000e+00	7.500000e-01
1.580000e+02	0.000000e+00	2.250000e-03	0.000000e+00	7.500000e-01
1.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.620000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.650000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.660000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.670000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+02	0.000000e+00	7.500000e-04	0.000000e+00	7.500000e-01
1.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.070000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.090000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.110000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.130000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.170000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.210000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.270000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.290000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.310000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.330000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.370000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.390000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.410000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.430000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.470000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.490000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.610000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.670000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.710000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.830000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.010000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.030000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.060000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.070000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.090000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.110000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.130000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.140000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.170000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.210000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.270000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.290000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.310000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.330000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.340000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.370000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.390000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.410000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.430000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.470000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.490000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.550000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.560000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.570000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.590000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.610000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.630000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.640000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.650000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.670000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.690000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.710000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.730000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.740000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.750000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.770000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.790000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.810000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.830000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.840000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.870000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.890000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.910000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.930000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.940000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.950000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.970000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.980000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.990000e+02	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.001000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.003000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.005000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.007000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.009000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.011000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.013000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.015000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.017000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.019000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.021000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.023000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.027000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.029000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.031000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.033000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.035000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.037000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.039000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.041000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.043000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.045000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.047000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.048000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.049000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.051000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.052000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.053000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.054000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.055000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.056000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.057000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.058000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.059000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.061000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.062000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.063000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.064000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.065000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.066000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.067000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.068000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.069000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.071000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.072000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.073000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.074000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.076000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.077000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.078000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.079000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.081000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.082000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.083000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.084000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.085000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.086000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.087000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.088000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.089000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.091000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.092000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.093000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.094000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.096000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.097000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.098000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.099000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.101000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.102000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.103000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.104000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.105000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.106000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.107000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.108000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.109000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.111000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.112000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.113000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.114000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.115000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.116000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.117000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.118000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.119000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.121000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.123000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.124000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.126000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.127000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.128000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.129000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.131000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.132000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.133000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.134000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.135000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.136000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.137000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.138000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.139000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.141000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.142000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.143000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.144000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.145000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.146000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.147000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.148000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.149000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.151000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.152000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.153000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.154000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.155000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.156000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.157000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.158000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.159000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.161000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.162000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.163000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.164000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.165000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.166000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.167000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.168000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.169000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.171000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.172000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.173000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.174000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.176000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.177000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.178000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.179000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.181000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.182000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.183000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.184000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.185000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.186000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.187000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.188000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.189000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.191000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.192000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.193000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.194000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.195000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.196000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.197000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.198000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.199000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.201000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.202000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.203000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.204000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.205000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.206000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.207000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.208000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.209000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.211000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.212000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.213000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.214000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.215000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.216000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.217000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.218000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.219000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.221000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.222000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.223000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.224000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.226000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.227000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.228000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.229000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.231000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.232000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.233000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.234000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.235000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.236000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.237000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.238000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.239000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.241000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.242000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.243000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.244000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.245000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.246000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.247000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.248000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.249000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.251000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.252000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.253000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.254000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.255000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.256000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.257000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.259000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.261000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.262000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.263000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.264000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.265000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.266000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.267000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.268000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.269000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.271000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.272000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.273000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.274000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.276000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.277000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.278000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.279000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.281000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.282000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.283000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.284000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.285000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.286000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.287000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.288000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.289000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.291000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.292000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.293000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.294000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.295000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.296000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.297000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.298000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.299000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.301000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.302000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.303000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.304000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.305000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.306000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.307000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.308000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.309000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.311000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.312000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.313000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.314000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.315000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.316000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.317000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.318000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.319000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.321000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.322000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.323000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.324000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.326000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.327000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.328000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.329000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.331000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.332000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.333000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.334000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.335000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.336000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.337000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.338000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.339000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.341000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.342000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.343000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.344000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.345000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.346000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.347000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.348000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.349000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.351000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.352000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.353000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.354000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.355000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.356000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.357000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.358000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.359000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.361000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.363000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.364000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.365000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.366000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.367000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.368000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.369000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.371000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.372000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.373000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.374000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.376000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.377000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.378000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.379000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.381000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.382000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.383000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.384000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.385000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.386000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.387000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.388000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.389000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.391000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.392000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.393000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.394000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.395000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.396000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.397000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.398000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.399000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.401000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.402000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.403000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.404000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.405000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.406000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.407000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.408000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.409000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.411000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.412000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.413000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.414000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.415000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.416000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.417000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.418000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.419000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.421000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.422000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.423000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.424000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.426000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.427000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.428000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.429000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.431000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.432000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.433000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.434000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.435000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.436000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.437000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.438000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.439000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.441000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.442000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.443000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.444000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.445000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.446000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.447000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.448000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.449000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.451000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.452000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.453000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.454000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.455000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.456000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.457000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.458000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.459000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.461000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.462000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.463000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.464000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.465000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.466000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.467000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.468000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.469000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.471000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.472000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.473000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.474000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.476000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.477000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.478000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.479000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.481000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.482000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.483000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.484000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.485000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.486000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.487000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.488000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.489000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.491000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.492000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.493000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.494000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.495000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.496000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.497000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.498000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.499000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.501000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.502000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.503000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.504000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.505000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.506000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.507000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.508000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.509000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.511000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.512000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.513000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.514000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.515000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.516000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.517000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.518000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.519000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.521000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.522000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.523000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.524000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.526000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.527000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.528000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.529000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.531000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.532000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.533000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.534000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.535000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.536000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.537000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.538000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.539000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.541000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.542000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.543000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.544000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.545000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.546000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.547000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.548000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.549000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.551000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.552000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.553000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.554000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.555000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.556000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.557000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.558000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.559000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.561000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.562000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.563000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.564000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.565000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.566000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.567000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.568000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.569000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.571000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.572000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.573000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.574000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.576000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.577000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.578000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.579000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.581000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.582000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.583000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.585000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.586000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.587000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.588000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.589000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.591000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.592000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.593000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.594000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.595000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.596000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.597000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.598000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.599000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.601000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.602000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.603000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.604000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.605000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.606000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.607000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.608000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.609000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.611000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.612000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.613000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.614000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.615000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.616000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.617000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.618000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.619000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.621000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.622000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.623000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.624000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.626000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.627000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.628000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.629000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.631000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.632000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.633000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.634000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.635000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.636000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.637000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.638000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.639000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.641000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.642000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.643000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.644000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.645000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.646000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.647000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.648000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.649000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.651000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.652000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.653000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.654000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.655000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.656000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.657000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.658000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.659000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.661000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.662000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.663000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.664000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.665000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.666000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.667000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.668000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.669000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.671000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.672000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.673000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.674000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.676000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.677000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.678000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.679000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.681000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.682000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.683000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.684000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.685000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.686000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.687000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.688000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.689000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.691000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.692000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.693000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.694000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.696000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.697000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.699000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.701000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.702000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.703000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.704000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.705000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.706000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.707000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.708000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.709000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.711000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.712000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.713000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.714000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.715000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.716000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.717000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.718000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.719000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.721000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.722000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.723000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.724000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.726000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.727000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.728000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.729000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.731000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.732000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.733000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.734000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.735000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.736000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.737000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.738000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.739000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.741000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.742000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.743000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.744000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.745000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.746000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.747000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.748000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.749000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.751000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.752000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.753000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.754000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.755000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.756000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.757000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.758000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.759000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.761000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.762000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.763000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.764000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.765000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.766000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.767000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.768000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.769000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.771000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.772000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.773000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.774000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.776000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.777000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.778000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.779000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.781000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.782000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.783000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.784000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.785000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.786000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.787000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.788000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.789000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.791000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.792000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.793000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.794000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.795000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.796000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.797000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.798000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.799000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.801000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.802000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.803000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.804000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.805000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.806000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.807000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.808000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.809000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.811000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.812000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.813000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.814000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.815000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.816000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.817000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.818000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.819000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.821000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.822000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.823000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.824000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.826000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.827000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.828000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.829000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.831000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.832000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.833000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.834000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.835000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.836000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.837000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.838000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.839000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.841000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.842000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.843000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.844000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.845000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.846000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.847000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.848000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.849000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.851000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.852000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.853000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.854000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.855000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.856000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.857000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.858000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.859000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.861000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.862000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.863000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.864000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.865000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.866000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.867000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.868000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.869000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.871000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.872000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.873000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.874000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.876000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.877000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.878000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.879000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.881000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.882000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.883000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.885000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.886000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.887000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.888000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.889000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.891000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.892000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.893000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.894000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.895000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.896000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.897000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.898000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.899000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.901000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.902000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.903000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.904000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.905000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.906000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.907000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.908000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.909000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.911000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.912000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.913000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.914000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.915000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.916000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.917000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.918000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.919000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.921000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.922000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.923000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.924000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.926000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.927000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.928000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.929000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.931000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.932000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.933000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.934000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.935000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.936000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.937000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.938000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.939000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.941000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.942000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.943000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.944000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.945000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.946000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.947000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.948000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.949000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.951000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.952000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.953000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.954000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.955000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.956000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.957000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.958000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.959000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.962000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.963000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.964000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.965000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.966000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.967000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.968000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.969000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.971000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.972000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.973000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.974000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.976000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.977000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.978000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.979000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.981000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.982000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.983000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.984000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.985000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.986000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.987000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.988000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.989000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.991000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.992000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.993000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.994000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.996000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.997000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.998000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.001000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.002000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.003000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.004000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.005000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.006000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.007000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.008000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.009000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.011000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.012000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.013000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.014000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.015000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.016000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.018000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.019000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.021000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.022000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.023000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.024000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.026000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.027000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.028000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.029000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.031000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.032000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.033000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.035000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.036000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.038000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.039000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.041000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.042000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.043000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.044000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.045000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.046000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.047000e+03	0.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00


==> data_final/A1_theory_bound_bounds.csv <==
SNR,UB_Singer,UB_RM,UB_Singer_MarcumPairwise,UB_RM_MarcumPairwise,Plot_UB_Singer,Plot_UB_RM,Plot_UB_Singer_MarcumPairwise,Plot_UB_RM_MarcumPairwise,T,Na,Ng,fixed_f_requested,alpha_abs
-10,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.9,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.8,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.7,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.6,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.5,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.4,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.3,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.2,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9.1,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-9,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.9,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.8,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.7,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.6,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.5,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.4,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.3,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.2,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8.1,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-8,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.9,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.8,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.7,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.6,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.5,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.4,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.3,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.2,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7.1,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-7,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.9,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.8,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.7,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.6,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.5,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.4,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.3,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.2,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6.1,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-6,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.9,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.8,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.7,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.6,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.5,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.4,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.3,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.2,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5.1,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-5,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.9,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.8,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.7,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.6,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.5,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.4,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.3,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.2,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4.1,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-4,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-3.9,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-3.8,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-3.7,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-3.6,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-3.5,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-3.4,1,1,1,1,1,1,1,1,32,993,993,0.3,1
-3.3,1,1,0.860403336508954,1,1,1,0.860403336508954,1,32,993,993,0.3,1
-3.2,1,1,0.735431503272393,1,1,1,0.735431503272393,1,32,993,993,0.3,1
-3.1,1,1,0.626474711253691,1,1,1,0.626474711253691,1,32,993,993,0.3,1
-3,1,1,0.531806936897672,1,1,1,0.531806936897672,1,32,993,993,0.3,1
-2.9,1,1,0.449842802324409,0.885836886780272,1,1,0.449842802324409,0.885836886780272,32,993,993,0.3,1
-2.8,0.964453056216041,1,0.379131841457813,0.771738084813782,0.964453056216041,1,0.379131841457813,0.771738084813782,32,993,993,0.3,1
-2.7,0.820573013457108,1,0.318352308147909,0.67094349901254,0.820573013457108,1,0.318352308147909,0.67094349901254,32,993,993,0.3,1
-2.6,0.695535081817089,1,0.266304620328999,0.5820999895602,0.695535081817089,1,0.266304620328999,0.5820999895602,32,993,993,0.3,1
-2.5,0.587284387286105,1,0.221904532094592,0.503965060711553,0.587284387286105,1,0.221904532094592,0.503965060711553,32,993,993,0.3,1
-2.4,0.493931269479956,1,0.184176122203211,0.435401298316765,0.493931269479956,1,0.184176122203211,0.435401298316765,32,993,993,0.3,1
-2.3,0.413745586829931,1,0.152244683085631,0.375370649914685,0.413745586829931,1,0.152244683085631,0.375370649914685,32,993,993,0.3,1
-2.2,0.345150275720448,1,0.125329589024423,0.322928612730484,0.345150275720448,1,0.125329589024423,0.322928612730484,32,993,993,0.3,1
-2.1,0.286714284445599,1,0.102737215987669,0.277218390384166,0.286714284445599,1,0.102737215987669,0.277218390384166,32,993,993,0.3,1
-2,0.237145003490142,1,0.0838539787687029,0.237465074089554,0.237145003490142,1,0.0838539787687029,0.237465074089554,32,993,993,0.3,1
-1.9,0.195280312290808,1,0.0681395437789437,0.202969898703537,0.195280312290808,1,0.0681395437789437,0.202969898703537,32,993,993,0.3,1
-1.8,0.160080359405159,1,0.0551202682281656,0.173104618314082,0.160080359405159,1,0.0551202682281656,0.173104618314082,32,993,993,0.3,1
-1.7,0.130619188052113,1,0.044382908665899,0.147306040234768,0.130619188052113,1,0.044382908665899,0.147306040234768,32,993,993,0.3,1
-1.6,0.106076312470819,1,0.0355686340948186,0.125070750432082,0.106076312470819,1,0.0355686340948186,0.125070750432082,32,993,993,0.3,1
-1.5,0.0857283426824805,1,0.0283673712648734,0.105950057646959,0.0857283426824805,1,0.0283673712648734,0.105950057646959,32,993,993,0.3,1
-1.4,0.0689407462663546,1,0.0225125024196695,0.0895451778795597,0.0689407462663546,1,0.0225125024196695,0.0895451778795597,32,993,993,0.3,1
-1.3,0.0551598259256081,1,0.0177759288335986,0.0755026755780161,0.0551598259256081,1,0.0177759288335986,0.0755026755780161,32,993,993,0.3,1
-1.2,0.0439049811794316,1,0.0139635070270658,0.0635101728635661,0.0439049811794316,1,0.0139635070270658,0.0635101728635661,32,993,993,0.3,1
-1.1,0.0347613117340015,1,0.0109108586683565,0.0532923335146178,0.0347613117340015,1,0.0109108586683565,0.0532923335146178,32,993,993,0.3,1
-1,0.0273726092098746,1,0.00847954991758763,0.0446071242399074,0.0273726092098746,1,0.00847954991758763,0.0446071242399074,32,993,993,0.3,1
-0.9,0.0214347731771554,1,0.00655363138055163,0.0372423520494595,0.0214347731771554,1,0.00655363138055163,0.0372423520494595,32,993,993,0.3,1
-0.800000000000001,0.0166896770928691,1,0.00503652594004902,0.0310124732793887,0.0166896770928691,1,0.00503652594004902,0.0310124732793887,32,993,993,0.3,1
-0.7,0.012919499943043,1,0.0038482485252319,0.0257556670590695,0.012919499943043,1,0.0038482485252319,0.0257556670590695,32,993,993,0.3,1
-0.600000000000001,0.00994153033151527,0.934273915476803,0.00292293934290745,0.0213311637135701,0.00994153033151527,0.934273915476803,0.00292293934290745,0.0213311637135701,32,993,993,0.3,1
-0.5,0.00760344156253841,0.794307671037986,0.00220669021474,0.0176168167589603,0.00760344156253841,0.794307671037986,0.00220669021474,0.0176168167589603,32,993,993,0.3,1
-0.4,0.00577902903480147,0.672762030099369,0.00165564238839561,0.0145069057426162,0.00577902903480147,0.672762030099369,0.00165564238839561,0.0145069057426162,32,993,993,0.3,1
-0.3,0.00436439506576771,0.56761534505132,0.00123433347668264,0.011910156178592,0.00436439506576771,0.56761534505132,0.00123433347668264,0.011910156178592,32,993,993,0.3,1
-0.2,0.00327456112847238,0.4770101159468,0.000914270965630018,0.0097479621913758,0.00327456112847238,0.4770101159468,0.000914270965630018,0.0097479621913758,32,993,993,0.3,1
-0.100000000000001,0.00244048340725575,0.399247137998241,0.000672709959051189,0.00795279716796484,0.00244048340725575,0.399247137998241,0.000672709959051189,0.00795279716796484,32,993,993,0.3,1
0,0.00180644453421679,0.332778926880541,0.000491613426236728,0.00646679768965486,0.00180644453421679,0.332778926880541,0.000491613426236728,0.00646679768965486,32,993,993,0.3,1
0.0999999999999996,0.00132779229885011,0.276202542998813,0.00035677412661754,0.00524050622583834,0.00132779229885011,0.276202542998813,0.00035677412661754,0.00524050622583834,32,993,993,0.3,1
0.2,0.000968994952604243,0.228251936113424,0.00025707853273279,0.00423175848249521,0.000968994952604243,0.228251936113424,0.00025707853273279,0.00423175848249521,32,993,993,0.3,1
0.3,0.000701982364799813,0.187789929982524,0.00018389440121249,0.00340470186641749,0.000701982364799813,0.187789929982524,0.00018389440121249,0.00340470186641749,32,993,993,0.3,1
0.4,0.000504742621780066,0.153799963096325,0.000130565090502285,0.00272893221531513,0.000504742621780066,0.153799963096325,0.000130565090502285,0.00272893221531513,32,993,993,0.3,1
0.5,0.000360144585990151,0.125377696290259,9.19952423052661e-05,0.00217873672000353,0.000360144585990151,0.125377696290259,9.19952423052661e-05,0.00217873672000353,32,993,993,0.3,1
0.6,0.000254958332466148,0.101722591222075,6.43139852370001e-05,0.00173243179540936,0.000254958332466148,0.101722591222075,NaN,0.00173243179540936,32,993,993,0.3,1
0.7,0.000179047145600222,0.0821295555960256,4.46033433962844e-05,0.00137178551653324,0.000179047145600222,0.0821295555960256,NaN,0.00137178551653324,32,993,993,0.3,1
0.8,0.000124706783311701,0.0659807418523976,3.06810083604373e-05,0.00108151510078831,0.000124706783311701,0.0659807418523976,NaN,0.00108151510078831,32,993,993,0.3,1
0.9,8.61299017143609e-05,0.0527375760645178,2.09280334449523e-05,0.000848850769571038,8.61299017143609e-05,0.0527375760645178,NaN,0.000848850769571038,32,993,993,0.3,1
1,5.89757945681715e-05,0.0419330832571047,1.41533149819774e-05,0.000663158145172703,NaN,0.0419330832571047,NaN,0.000663158145172703,32,993,993,0.3,1
1.1,4.00278639493594e-05,0.0331645645380929,9.48792528434412e-06,0.000515612123299483,NaN,0.0331645645380929,NaN,0.000515612123299483,32,993,993,0.3,1
1.2,2.69234402881105e-05,0.0260866705720117,6.30344537467731e-06,0.000398915897206453,NaN,0.0260866705720117,NaN,0.000398915897206453,32,993,993,0.3,1
1.3,1.79426628414878e-05,0.0204049052532973,4.14941250590831e-06,0.000307059492833067,NaN,0.0204049052532973,NaN,0.000307059492833067,32,993,993,0.3,1
1.4,1.18450799744915e-05,0.0158695831785083,2.70584675764579e-06,0.000235112802078886,NaN,0.0158695831785083,NaN,0.000235112802078886,32,993,993,0.3,1
1.5,7.74440813789461e-06,0.0122702548575095,1.74755822699976e-06,0.000179048672970482,NaN,0.0122702548575095,NaN,0.000179048672970482,32,993,993,0.3,1
1.6,5.01348536773641e-06,0.00943060470549825,1.11756722160633e-06,0.000135592132042942,NaN,0.00943060470549825,NaN,0.000135592132042942,32,993,993,0.3,1
1.7,3.21286460905567e-06,0.00720381884770711,7.07503501185772e-07,0.000102092278540321,NaN,0.00720381884770711,NaN,0.000102092278540321,32,993,993,0.3,1
1.8,2.03771662657811e-06,0.00546841273978638,4.43295713420509e-07,7.64138042128348e-05,NaN,0.00546841273978638,NaN,7.64138042128348e-05,32,993,993,0.3,1
1.9,1.27875986180707e-06,0.00412450261763261,2.74829376792116e-07,5.68454616251549e-05,NaN,0.00412450261763261,NaN,NaN,32,993,993,0.3,1
2,7.93817656249764e-07,0.00309049986546084,1.68550368109447e-07,4.20231310743007e-05,NaN,0.00309049986546084,NaN,NaN,32,993,993,0.3,1
2.1,4.87336874566582e-07,0.00230020352327728,1.02231079925197e-07,3.08654263527435e-05,NaN,0.00230020352327728,NaN,NaN,32,993,993,0.3,1
2.2,2.95802749497908e-07,0.00170026330909756,6.13070047163017e-08,2.25200359232018e-05,NaN,0.00170026330909756,NaN,NaN,32,993,993,0.3,1
2.3,1.77469852360863e-07,0.00124798364710412,3.63409068943401e-08,1.63192231890377e-05,NaN,0.00124798364710412,NaN,NaN,32,993,993,0.3,1
2.4,1.05215270461539e-07,0.000909438190027025,2.12873639617544e-08,1.1743110745767e-05,NaN,0.000909438190027025,NaN,NaN,32,993,993,0.3,1
2.5,6.16232199526625e-08,0.000657864106516021,1.23187801569113e-08,8.38955107278215e-06,NaN,0.000657864106516021,NaN,NaN,32,993,993,0.3,1
2.6,3.56449685502545e-08,0.000472305865754016,7.04059934937857e-09,5.94954436093351e-06,NaN,0.000472305865754016,NaN,NaN,32,993,993,0.3,1
2.7,2.03570228923061e-08,0.000336479279933168,3.97302471682351e-09,4.18730411176172e-06,NaN,0.000336479279933168,NaN,NaN,32,993,993,0.3,1
2.8,1.14752850540176e-08,0.000237828047142298,2.21295849885821e-09,2.92419486156663e-06,NaN,0.000237828047142298,NaN,NaN,32,993,993,0.3,1
2.9,6.38283902038745e-09,0.000166746862194117,1.21627924132018e-09,2.02587700066141e-06,NaN,0.000166746862194117,NaN,NaN,32,993,993,0.3,1
3,3.50211513630532e-09,0.000115947226718347,6.594258805606e-10,1.3920903693234e-06,NaN,0.000115947226718347,NaN,NaN,32,993,993,0.3,1
3.1,1.89485006267822e-09,7.99442972596126e-05,3.52559820789662e-10,9.48594544236771e-07,NaN,7.99442972596126e-05,NaN,NaN,32,993,993,0.3,1
3.2,1.01066155456808e-09,5.46453770133327e-05,1.85819839134344e-10,6.40858950038964e-07,NaN,NaN,NaN,NaN,32,993,993,0.3,1
3.3,5.31224838709337e-10,3.70229114447982e-05,9.65158845179291e-11,4.29161932133238e-07,NaN,NaN,NaN,NaN,32,993,993,0.3,1
3.4,2.75070888860214e-10,2.48570315844348e-05,4.93860759547653e-11,2.84815421059285e-07,NaN,NaN,NaN,NaN,32,993,993,0.3,1
3.5,1.40266178565609e-10,1.65347554537399e-05,2.48861390890674e-11,1.87281280748667e-07,NaN,NaN,NaN,NaN,32,993,993,0.3,1
3.6,7.04122615296336e-11,1.08948744327869e-05,1.23453302234649e-11,1.21987978587907e-07,NaN,NaN,NaN,NaN,32,993,993,0.3,1
3.7,3.47833911214514e-11,7.10929542597371e-06,6.02671514816838e-12,7.86924136788324e-08,NaN,NaN,NaN,NaN,32,993,993,0.3,1
3.8,1.69029090179514e-11,4.59316952046342e-06,2.89420471982457e-12,5.02621827462114e-08,NaN,NaN,NaN,NaN,32,993,993,0.3,1
3.9,8.07701184681256e-12,2.93751016467188e-06,1.36672759447125e-12,3.1778980105063e-08,NaN,NaN,NaN,NaN,32,993,993,0.3,1
4,3.79375842841873e-12,1.85919242471709e-06,6.3440792297141e-13,1.98849283142024e-08,NaN,NaN,NaN,NaN,32,993,993,0.3,1


==> data_final/A1_theory_bound_empirical.csv <==
SNR,Pe_Singer,Pe_RM,Plot_Singer,Plot_RM,Nmc,T,Na,Ng
-10,0.88843,0.91051,0.88843,0.91051,100000,32,993,993
-9,0.8285,0.86326,0.8285,0.86326,100000,32,993,993
-8,0.73783,0.79415,0.73783,0.79415,100000,32,993,993
-7,0.61369,0.69479,0.61369,0.69479,100000,32,993,993
-6,0.4612,0.56382,0.4612,0.56382,100000,32,993,993
-5,0.29633,0.4102,0.29633,0.4102,100000,32,993,993
-4,0.1538,0.25851,0.1538,0.25851,100000,32,993,993
-3,0.05977,0.13226,0.05977,0.13226,100000,32,993,993
-2,0.01532,0.05411,0.01532,0.05411,100000,32,993,993
-1,0.0024,0.01586,0.0024,0.01586,100000,32,993,993
0,0.00021,0.00324,0.00021,0.00324,100000,32,993,993
1,0,0.00043,1e-05,0.00043,100000,32,993,993
2,0,2e-05,NaN,2e-05,100000,32,993,993
3,0,0,NaN,NaN,100000,32,993,993
4,0,0,NaN,NaN,100000,32,993,993


==> data_final/A3_overcomplete_detection_beamforming_gain.csv <==
SNR,Pe_CP,Pe_BC,Pe_RM,Pe_RVQ,Pe_RandomGaussian,HasRandomGaussian,Pe_RandomPhase,Pe_RandomAntennaSelection,BeamGain_CP,BeamGain_BC,BeamGain_RM,BeamGain_RVQ,BeamGain_RandomGaussian,BeamGain_RandomPhase,BeamGain_RandomAntennaSelection,GridConstrainedCSI_BeamGain,SE_CP,SE_BC,SE_RM,SE_RVQ,SE_RandomGaussian,SE_RandomPhase,SE_RandomAntennaSelection,GridConstrainedCSI_SE,MSE_CP,MSE_BC,MSE_RM,MSE_RVQ,MSE_RandomGaussian,MSE_RandomPhase,MSE_RandomAntennaSelection,Plot_CP,Plot_BC,Plot_RM,Plot_RVQ,Plot_RandomGaussian,Plot_RandomPhase,Plot_RandomAntennaSelection,Nmc,epsilon,T,Na,Ng,cp_degree_cutoff,cp_full_codebook_size,cp_num_distinct_projective_lines,cp_full_num_distinct_projective_lines,cp_closest_pair_index_1,cp_closest_pair_index_2,cp_removed_column_index,cp_full_dmin,cp_pruned_dmin,cp_pruning_rule,cp_subset_selection_mode,bc_construction_mode,bc_modulus,bc_shifts,bc_shift_layout,bc_layout_rotation,alpha_abs,alpha_phase_rad,fixed_alpha_seed,DoA_min,DoA_max,DoA_support,doa_mode,alpha_mode,run_mode,N_random_codebooks,RVQ_seed,RVQ_noise_seed,RandomGaussian_seed,RandomGaussian_noise_seed,RandomPhase_seed,RandomPhase_noise_seed,RandomPhase_mode,RandomPhase_alphabet_size,RandomAntennaSelection_seed,RandomAntennaSelection_noise_seed,RandomGaussian_power_rule,RVQ_power_rule,RVQ_target_column_norm,RVQ_independent_row_normalization,RVQ_representative_global_scale,RVQ_representative_row_norm_min,RVQ_representative_row_norm_max,RVQ_ensemble_row_norm_min,RVQ_ensemble_row_norm_max,RVQ_ensemble_row_energy_min,RVQ_ensemble_row_energy_median,RVQ_ensemble_row_energy_max,RVQ_row_norm_warnings,RandomPhase_ensemble_row_norm_min,RandomPhase_ensemble_row_norm_max,RandomAntennaSelection_without_replacement,RandomAntennaSelection_num_selected_antennas,RandomAntennaSelection_ensemble_row_norm_min,RandomAntennaSelection_ensemble_row_norm_max,HasRandomAntennaSelection,force_recompute
-10,0.95841,0.95172,0.96679,0.95599,NaN,0,0.95642,0.95747,0.0364671112886971,0.0422610751989559,0.0299167277262912,0.0385644490245914,NaN,0.0384367160548538,0.0375742793572833,0.7740788834766,0.20838172623462,0.248922400815671,0.173401689504392,0.225524224820834,NaN,0.225320541033024,0.219270035758007,4.33184354960666,0.652511504718535,0.6294294388408,0.623688141699987,0.636478555331811,NaN,0.638070671788968,0.634282885926347,0.95841,0.95172,0.96679,0.95599,NaN,0.95642,0.95747,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
-8,0.92175,0.90684,0.93877,0.91826,NaN,0,0.91729,0.91921,0.0684700591464499,0.0810771990960053,0.0549158165712649,0.0715000569321831,NaN,0.0724467331532462,0.071018454958338,0.7740788834766,0.434570795522031,0.533215293110535,0.352502846836901,0.465782881092232,NaN,0.472733799074665,0.463215329895774,4.96862308626822,0.634208787169832,0.59827828255717,0.597159242965479,0.608307693304016,NaN,0.609987295788341,0.606572808645565,0.92175,0.90684,0.93877,0.91826,NaN,0.91729,0.91921,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
-6,0.84948,0.81498,0.8839,0.84126,NaN,0,0.83907,0.84126,0.131784653308279,0.16017002374754,0.104075165750803,0.138748875221909,NaN,0.140432296853492,0.139101607207072,0.7740788834766,0.919545297359506,1.16647822850808,0.730585561389946,0.996436325168432,NaN,1.01077779636229,0.997848304515952,5.61529326761026,0.588675533480186,0.531439236818466,0.555834643694752,0.554996340499415,NaN,0.55594314406581,0.54994365699345,0.84948,0.81498,0.8839,0.84126,NaN,0.83907,0.84126,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
-4,0.7172,0.64559,0.78424,0.70149,NaN,0,0.7013,0.69909,0.24724880625365,0.305271161333268,0.193564087759875,0.260355937903022,NaN,0.260013091423379,0.262102745035922,0.7740788834766,1.89260986500312,2.45138614789181,1.47938996900634,2.0489490244703,NaN,2.05248763645193,2.0639894949778,6.26837923182623,0.501539747891892,0.40961727889073,0.491219179299228,0.455027038037962,NaN,0.458315415686284,0.450723103028351,0.7172,0.64559,0.78424,0.70149,NaN,0.7013,0.69909,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
-2,0.5297,0.41195,0.63979,0.4989,NaN,0,0.51333,0.49233,0.408641121288742,0.501538617375868,0.322681332221095,0.433406366331416,NaN,0.420399756333622,0.438500409583366,0.7740788834766,3.43361518131829,4.43932053758363,2.68367750737698,3.74144296057306,NaN,3.64647604958626,3.78944975520311,6.92558573517013,0.373952978034488,0.240938245566125,0.406066926161535,0.314904566019203,NaN,0.325718888579828,0.307131569473468,0.5297,0.41195,0.63979,0.4989,NaN,0.51333,0.49233,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
0,0.34505,0.20354,0.48917,0.3033,NaN,0,0.32532,0.29269,0.562251118950963,0.668531061119352,0.454005142356886,0.594285004427819,NaN,0.575388016868135,0.601713594835311,0.7740788834766,5.19105696902265,6.53310339041035,4.12181725159372,5.64405883679402,NaN,5.48800754060364,5.72356534534386,7.58542167863908,0.246382504256263,0.0951816430315473,0.325765840716882,0.181171915642145,NaN,0.193838891059185,0.170735253069979,0.34505,0.20354,0.48917,0.3033,NaN,0.32532,0.29269,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
2,0.22851,0.09829,0.38059,0.18032,NaN,0,0.2012,0.16874,0.651321771146083,0.744519627906649,0.544112892800177,0.686688755322443,NaN,0.671660471709689,0.693694116227321,0.7740788834766,6.60275647402937,7.97995847520024,5.40161534120758,7.1683399660028,NaN,7.02909015742557,7.25101310075458,8.24692863712369,0.162086535777035,0.0258588239541968,0.268777479216483,0.0970263678089325,NaN,0.107058129913991,0.0879255579007664,0.22851,0.09829,0.38059,0.18032,NaN,0.2012,0.16874,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
4,0.1696,0.06362,0.32225,0.11966,NaN,0,0.13437,0.10865,0.691126743474663,0.763605587867238,0.588880146426417,0.726727363676551,NaN,0.718680773545434,0.731956404959638,0.7740788834766,7.63620714488641,8.85410356905658,6.37498473742848,8.27369839480462,NaN,8.19975289692886,8.33628522978212,8.90949473951051,0.121622799756927,0.00971933450944418,0.234119804656441,0.0563244422990478,NaN,0.0611153159154229,0.0507218988455813,0.1696,0.06362,0.32225,0.11966,NaN,0.13437,0.10865,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
6,0.13884,0.04955,0.28759,0.08753,NaN,0,0.10164,0.07825,0.709727023079986,0.768199037327549,0.61350444216461,0.745480779937228,NaN,0.739587039111642,0.748250341968627,0.7740788834766,8.46845088122517,9.5505416744828,7.20150412952229,9.16958417903732,NaN,9.11933655603739,9.19454153094897,9.57273104129545,0.101748221245791,0.00810017076231994,0.212848861304649,0.0362134895489317,NaN,0.0388544666971833,0.0339427585815872,0.13884,0.04955,0.28759,0.08753,NaN,0.10164,0.07825,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
8,0.12124,0.03979,0.26647,0.07015,NaN,0,0.08359,0.06058,0.719599160907866,0.770387776127397,0.627770363994794,0.754584491983754,NaN,0.750116884139295,0.756069968737503,0.7740788834766,9.2061537318428,10.2231239570168,7.94060205071094,9.95251368423394,NaN,9.92055440119408,9.95181113772113,10.2363909796134,0.0915113646971633,0.00786911327853754,0.199840122356388,0.0265290028065544,NaN,0.0278996872349253,0.0270810893473358,0.12124,0.03979,0.26647,0.07015,NaN,0.08359,0.06058,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0
10,0.11218,0.03174,0.25293,0.06034,NaN,0,0.07367,0.04901,0.724315465715028,0.771772202846731,0.636601258917996,0.759383932588825,NaN,0.755285375420488,0.760459111371373,0.7740788834766,9.87835762802144,10.892058782705,8.62883743536495,10.6800520211681,NaN,10.6529573657728,10.6683334378567,10.9003185215433,0.0870328243143536,0.00790893097920791,0.191645420738542,0.0211116221148654,NaN,0.022430860963111,0.0227851335106434,0.11218,0.03174,0.25293,0.06034,NaN,0.07367,0.04901,100000,0.00392156862745098,16,255,255,3,256,255,256,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,first_projective_unique,power2_exact,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],minimum_aperture,111,1,1.85143481542368,17,-1,1,minus1_to_1_half_open,random_offgrid,fixed_unit_magnitude,final,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,4700,47000,row_normalize_unit,unnormalized,4,0,1,0.958434319365951,1.05335841504992,0.877736668618319,1.09844134130066,0.770421659437185,0.998767266727583,1.20657338027839,2,0.999999999999999,1,1,16,1,1,1,0


==> data_final/A5_BC_RM_random_T16_Ng255.csv <==
SNR,Pe_CP,Plot_CP,MSE_CP,num_errors_CP,available_CP,dmin_CP,Pe_BC,Plot_BC,MSE_BC,num_errors_BC,available_BC,dmin_BC,Pe_Singer,Plot_Singer,MSE_Singer,num_errors_Singer,available_Singer,dmin_Singer,Pe_RM,Plot_RM,MSE_RM,num_errors_RM,available_RM,dmin_RM,Pe_BeamSweep,Plot_BeamSweep,MSE_BeamSweep,num_errors_BeamSweep,available_BeamSweep,dmin_BeamSweep,Pe_RVQ,Plot_RVQ,MSE_RVQ,num_errors_RVQ,available_RVQ,dmin_RVQ,Pe_RandomGaussian,Plot_RandomGaussian,MSE_RandomGaussian,num_errors_RandomGaussian,available_RandomGaussian,dmin_RandomGaussian,Pe_RandomPhase,Plot_RandomPhase,MSE_RandomPhase,num_errors_RandomPhase,available_RandomPhase,dmin_RandomPhase,Pe_RandomAntennaSelection,Plot_RandomAntennaSelection,MSE_RandomAntennaSelection,num_errors_RandomAntennaSelection,available_RandomAntennaSelection,dmin_RandomAntennaSelection,T,Na,Ng,Nmc,error_epsilon,error_metric,error_metric_plot_label,doa_mode,alpha_mode,alpha_abs,alpha_phase_rad,run_mode,N_random_codebooks,rvq_power_rule,rvq_target_column_norm,rvq_row_normalization_enabled,rvq_row_energy_min,rvq_row_energy_median,rvq_row_energy_max,rvq_row_norm_warnings,random_gaussian_power_rule,random_gaussian_entry_variance,random_gaussian_raw_row_norm_min,random_gaussian_raw_row_norm_max,random_gaussian_global_scale_min,random_gaussian_global_scale_median,random_gaussian_global_scale_max,random_gaussian_final_row_norm_min,random_gaussian_final_row_norm_max,random_phase_mode,random_phase_alphabet_size,random_phase_entry_magnitude,random_phase_row_norm_min,random_phase_row_norm_max,random_antenna_selection_without_replacement,random_antenna_selection_num_selected,random_antenna_selection_row_norm_min,random_antenna_selection_row_norm_max,random_antenna_selection_representative_indices,cp_degree_cutoff,cp_full_codebook_size,cp_removed_column_index,cp_full_dmin,cp_pruned_dmin,singer_q,beamsweep_num_beams,beamsweep_num_active_antennas,beamsweep_center_spacing,beamsweep_first_null_beamwidth,beamsweep_centers,rm_m,rm_r,rm_available_codewords,rm_selected_codewords,rm_selection_mode,bc_shifts,singer_shifts
-10,NaN,NaN,NaN,NaN,0,NaN,0.93592,0.93592,0.620748858439062,93592,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.9434,0.9434,0.580585566782007,94340,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.93742,0.93742,0.626826127797001,93742,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.93674,0.93674,0.626796092579777,93674,1,0.485068679969695,0.93894,0.93894,0.633016057208766,93894,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-9,NaN,NaN,NaN,NaN,0,NaN,0.90927,0.90927,0.602143446366782,90927,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.92135,0.92135,0.55743082260669,92135,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.91299,0.91299,0.611397955247982,91299,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.91201,0.91201,0.609074554094579,91201,1,0.485068679969695,0.9145,0.9145,0.615815439600154,91450,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-8,NaN,NaN,NaN,NaN,0,NaN,0.86992,0.86992,0.575909337024222,86992,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.88988,0.88988,0.527986663590926,88988,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.8766,0.8766,0.587994920722799,87660,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.87623,0.87623,0.586297764859669,87623,1,0.485068679969695,0.87761,0.87761,0.590285273663975,87761,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-7,NaN,NaN,NaN,NaN,0,NaN,0.81545,0.81545,0.539699731487889,81545,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.84565,0.84565,0.490251179084967,84565,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.82427,0.82427,0.551936037524029,82427,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.82381,0.82381,0.550984191926182,82381,1,0.485068679969695,0.82467,0.82467,0.555430615916955,82467,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-6,NaN,NaN,NaN,NaN,0,NaN,0.7365,0.7365,0.48770136839677,73650,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.78168,0.78168,0.441131815763168,78168,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.75044,0.75044,0.502732195309496,75044,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.75347,0.75347,0.501671040369089,75347,1,0.485068679969695,0.75307,0.75307,0.506887122183775,75307,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-5,NaN,NaN,NaN,NaN,0,NaN,0.63249,0.63249,0.420175793925413,63249,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.6944,0.6944,0.381279066820454,69440,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.6551,0.6551,0.437038854594387,65510,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.66029,0.66029,0.440691997231834,66029,1,0.485068679969695,0.65578,0.65578,0.442221135255671,65578,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-4,NaN,NaN,NaN,NaN,0,NaN,0.5045,0.5045,0.335712807074202,50450,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.58339,0.58339,0.310078441830065,58339,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.53649,0.53649,0.358241838062284,53649,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.54596,0.54596,0.362684700961169,54596,1,0.485068679969695,0.53469,0.53469,0.361740652979623,53469,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-3,NaN,NaN,NaN,NaN,0,NaN,0.35979,0.35979,0.241024764628989,35979,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.45294,0.45294,0.23393385313341,45294,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.39806,0.39806,0.265494676201461,39806,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.41769,0.41769,0.276556575470973,41769,1,0.485068679969695,0.39531,0.39531,0.268031104344483,39531,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-2,NaN,NaN,NaN,NaN,0,NaN,0.2224,0.2224,0.149656638523645,22240,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.31703,0.31703,0.159297005767013,31703,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.25926,0.25926,0.172059657670127,25926,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.28801,0.28801,0.191610758323722,28801,1,0.485068679969695,0.2559,0.2559,0.173791469127259,25590,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
-1,NaN,NaN,NaN,NaN,0,NaN,0.11105,0.11105,0.0746804718185313,11105,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.19046,0.19046,0.0926644595155709,19046,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.14129,0.14129,0.0944460204536717,14129,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.1759,0.1759,0.118260691733948,17590,1,0.485068679969695,0.13989,0.13989,0.0951117151864667,13989,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
0,NaN,NaN,NaN,NaN,0,NaN,0.04175,0.04175,0.0280918680507497,4175,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.09282,0.09282,0.0435309564013841,9282,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.0613,0.0613,0.0411612087658593,6130,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.09218,0.09218,0.0612735630911188,9218,1,0.485068679969695,0.0601,0.0601,0.0408612693579393,6010,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
1,NaN,NaN,NaN,NaN,0,NaN,0.01139,0.01139,0.00782059823144944,1139,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.03597,0.03597,0.0162706977316417,3597,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.02,0.02,0.0135284761245675,2000,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.041,0.041,0.0279111523260285,4100,1,0.485068679969695,0.01918,0.01918,0.0121963454056132,1918,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
2,NaN,NaN,NaN,NaN,0,NaN,0.00185,0.00185,0.00117864821222607,185,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.00993,0.00993,0.00440599953863898,993,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.00436,0.00436,0.00288483014225298,436,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.01524,0.01524,0.0101041439446367,1524,1,0.485068679969695,0.00481,0.00481,0.00304598169934641,481,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
3,NaN,NaN,NaN,NaN,0,NaN,0.00013,0.00013,0.000141726412918108,13,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.0019,0.0019,0.000935809304113802,190,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.00084,0.00084,0.000606989926951173,84,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.00487,0.00487,0.00314684813533256,487,1,0.485068679969695,0.0009,0.0009,0.000471550326797386,90,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
4,NaN,NaN,NaN,NaN,0,NaN,1e-05,1e-05,5.43544790465206e-06,1,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,0.0003,0.0003,0.000166126259131103,30,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,0.00017,0.00017,0.000131525413302576,17,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.00114,0.00114,0.000788219300269127,114,1,0.485068679969695,0.00025,0.00025,0.000176215916955017,25,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]
5,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,2e-05,2e-05,1.19006535947712e-05,2,1,0.749999999999962,NaN,NaN,NaN,NaN,0,NaN,2e-05,2e-05,6.52856593617839e-06,2,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.0003,0.0003,0.000234813687043445,30,1,0.485068679969695,2e-05,2e-05,3.10342176086121e-06,2,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,exact-grid recovery,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,255,first_messages_bpsk,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[]


==> data_final/A5_linePacking_collage.csv <==
row_index,A_SNR,A_Pe_CP,A_Plot_CP,A_MSE_CP,A_num_errors_CP,A_available_CP,A_dmin_CP,A_Pe_BC,A_Plot_BC,A_MSE_BC,A_num_errors_BC,A_available_BC,A_dmin_BC,A_Pe_Singer,A_Plot_Singer,A_MSE_Singer,A_num_errors_Singer,A_available_Singer,A_dmin_Singer,A_Pe_RM,A_Plot_RM,A_MSE_RM,A_num_errors_RM,A_available_RM,A_dmin_RM,A_Pe_BeamSweep,A_Plot_BeamSweep,A_MSE_BeamSweep,A_num_errors_BeamSweep,A_available_BeamSweep,A_dmin_BeamSweep,A_Pe_RVQ,A_Plot_RVQ,A_MSE_RVQ,A_num_errors_RVQ,A_available_RVQ,A_dmin_RVQ,A_Pe_RandomGaussian,A_Plot_RandomGaussian,A_MSE_RandomGaussian,A_num_errors_RandomGaussian,A_available_RandomGaussian,A_dmin_RandomGaussian,A_Pe_RandomPhase,A_Plot_RandomPhase,A_MSE_RandomPhase,A_num_errors_RandomPhase,A_available_RandomPhase,A_dmin_RandomPhase,A_Pe_RandomAntennaSelection,A_Plot_RandomAntennaSelection,A_MSE_RandomAntennaSelection,A_num_errors_RandomAntennaSelection,A_available_RandomAntennaSelection,A_dmin_RandomAntennaSelection,A_T,A_Na,A_Ng,A_Nmc,A_error_epsilon,A_error_metric,A_doa_mode,A_alpha_mode,A_alpha_abs,A_alpha_phase_rad,A_run_mode,A_N_random_codebooks,A_rvq_power_rule,A_rvq_target_column_norm,A_rvq_row_normalization_enabled,A_rvq_row_energy_min,A_rvq_row_energy_median,A_rvq_row_energy_max,A_rvq_row_norm_warnings,A_random_gaussian_power_rule,A_random_gaussian_entry_variance,A_random_gaussian_raw_row_norm_min,A_random_gaussian_raw_row_norm_max,A_random_gaussian_global_scale_min,A_random_gaussian_global_scale_median,A_random_gaussian_global_scale_max,A_random_gaussian_final_row_norm_min,A_random_gaussian_final_row_norm_max,A_random_phase_mode,A_random_phase_alphabet_size,A_random_phase_entry_magnitude,A_random_phase_row_norm_min,A_random_phase_row_norm_max,A_random_antenna_selection_without_replacement,A_random_antenna_selection_num_selected,A_random_antenna_selection_row_norm_min,A_random_antenna_selection_row_norm_max,A_random_antenna_selection_representative_indices,A_cp_degree_cutoff,A_cp_full_codebook_size,A_cp_removed_column_index,A_cp_full_dmin,A_cp_pruned_dmin,A_singer_q,A_beamsweep_num_beams,A_beamsweep_num_active_antennas,A_beamsweep_center_spacing,A_beamsweep_first_null_beamwidth,A_beamsweep_centers,A_rm_m,A_rm_r,A_rm_available_codewords,A_rm_selected_codewords,A_rm_selection_mode,A_bc_shifts,A_singer_shifts,B_SNR,B_Pe_CP,B_Plot_CP,B_MSE_CP,B_num_errors_CP,B_available_CP,B_dmin_CP,B_Pe_BC,B_Plot_BC,B_MSE_BC,B_num_errors_BC,B_available_BC,B_dmin_BC,B_Pe_Singer,B_Plot_Singer,B_MSE_Singer,B_num_errors_Singer,B_available_Singer,B_dmin_Singer,B_Pe_RM,B_Plot_RM,B_MSE_RM,B_num_errors_RM,B_available_RM,B_dmin_RM,B_Pe_BeamSweep,B_Plot_BeamSweep,B_MSE_BeamSweep,B_num_errors_BeamSweep,B_available_BeamSweep,B_dmin_BeamSweep,B_Pe_RVQ,B_Plot_RVQ,B_MSE_RVQ,B_num_errors_RVQ,B_available_RVQ,B_dmin_RVQ,B_Pe_RandomGaussian,B_Plot_RandomGaussian,B_MSE_RandomGaussian,B_num_errors_RandomGaussian,B_available_RandomGaussian,B_dmin_RandomGaussian,B_Pe_RandomPhase,B_Plot_RandomPhase,B_MSE_RandomPhase,B_num_errors_RandomPhase,B_available_RandomPhase,B_dmin_RandomPhase,B_Pe_RandomAntennaSelection,B_Plot_RandomAntennaSelection,B_MSE_RandomAntennaSelection,B_num_errors_RandomAntennaSelection,B_available_RandomAntennaSelection,B_dmin_RandomAntennaSelection,B_T,B_Na,B_Ng,B_Nmc,B_error_epsilon,B_error_metric,B_doa_mode,B_alpha_mode,B_alpha_abs,B_alpha_phase_rad,B_run_mode,B_N_random_codebooks,B_rvq_power_rule,B_rvq_target_column_norm,B_rvq_row_normalization_enabled,B_rvq_row_energy_min,B_rvq_row_energy_median,B_rvq_row_energy_max,B_rvq_row_norm_warnings,B_random_gaussian_power_rule,B_random_gaussian_entry_variance,B_random_gaussian_raw_row_norm_min,B_random_gaussian_raw_row_norm_max,B_random_gaussian_global_scale_min,B_random_gaussian_global_scale_median,B_random_gaussian_global_scale_max,B_random_gaussian_final_row_norm_min,B_random_gaussian_final_row_norm_max,B_random_phase_mode,B_random_phase_alphabet_size,B_random_phase_entry_magnitude,B_random_phase_row_norm_min,B_random_phase_row_norm_max,B_random_antenna_selection_without_replacement,B_random_antenna_selection_num_selected,B_random_antenna_selection_row_norm_min,B_random_antenna_selection_row_norm_max,B_random_antenna_selection_representative_indices,B_cp_degree_cutoff,B_cp_full_codebook_size,B_cp_removed_column_index,B_cp_full_dmin,B_cp_pruned_dmin,B_singer_q,B_beamsweep_num_beams,B_beamsweep_num_active_antennas,B_beamsweep_center_spacing,B_beamsweep_first_null_beamwidth,B_beamsweep_centers,B_rm_m,B_rm_r,B_rm_available_codewords,B_rm_selected_codewords,B_rm_selection_mode,B_bc_shifts,B_singer_shifts,C_SNR,C_Pe_CP,C_Plot_CP,C_MSE_CP,C_num_errors_CP,C_available_CP,C_dmin_CP,C_Pe_BC,C_Plot_BC,C_MSE_BC,C_num_errors_BC,C_available_BC,C_dmin_BC,C_Pe_Singer,C_Plot_Singer,C_MSE_Singer,C_num_errors_Singer,C_available_Singer,C_dmin_Singer,C_Pe_RM,C_Plot_RM,C_MSE_RM,C_num_errors_RM,C_available_RM,C_dmin_RM,C_Pe_BeamSweep,C_Plot_BeamSweep,C_MSE_BeamSweep,C_num_errors_BeamSweep,C_available_BeamSweep,C_dmin_BeamSweep,C_Pe_RVQ,C_Plot_RVQ,C_MSE_RVQ,C_num_errors_RVQ,C_available_RVQ,C_dmin_RVQ,C_Pe_RandomGaussian,C_Plot_RandomGaussian,C_MSE_RandomGaussian,C_num_errors_RandomGaussian,C_available_RandomGaussian,C_dmin_RandomGaussian,C_Pe_RandomPhase,C_Plot_RandomPhase,C_MSE_RandomPhase,C_num_errors_RandomPhase,C_available_RandomPhase,C_dmin_RandomPhase,C_Pe_RandomAntennaSelection,C_Plot_RandomAntennaSelection,C_MSE_RandomAntennaSelection,C_num_errors_RandomAntennaSelection,C_available_RandomAntennaSelection,C_dmin_RandomAntennaSelection,C_T,C_Na,C_Ng,C_Nmc,C_error_epsilon,C_error_metric,C_doa_mode,C_alpha_mode,C_alpha_abs,C_alpha_phase_rad,C_run_mode,C_N_random_codebooks,C_rvq_power_rule,C_rvq_target_column_norm,C_rvq_row_normalization_enabled,C_rvq_row_energy_min,C_rvq_row_energy_median,C_rvq_row_energy_max,C_rvq_row_norm_warnings,C_random_gaussian_power_rule,C_random_gaussian_entry_variance,C_random_gaussian_raw_row_norm_min,C_random_gaussian_raw_row_norm_max,C_random_gaussian_global_scale_min,C_random_gaussian_global_scale_median,C_random_gaussian_global_scale_max,C_random_gaussian_final_row_norm_min,C_random_gaussian_final_row_norm_max,C_random_phase_mode,C_random_phase_alphabet_size,C_random_phase_entry_magnitude,C_random_phase_row_norm_min,C_random_phase_row_norm_max,C_random_antenna_selection_without_replacement,C_random_antenna_selection_num_selected,C_random_antenna_selection_row_norm_min,C_random_antenna_selection_row_norm_max,C_random_antenna_selection_representative_indices,C_cp_degree_cutoff,C_cp_full_codebook_size,C_cp_removed_column_index,C_cp_full_dmin,C_cp_pruned_dmin,C_singer_q,C_beamsweep_num_beams,C_beamsweep_num_active_antennas,C_beamsweep_center_spacing,C_beamsweep_first_null_beamwidth,C_beamsweep_centers,C_rm_m,C_rm_r,C_rm_available_codewords,C_rm_selected_codewords,C_rm_selection_mode,C_bc_shifts,C_singer_shifts,D_SNR,D_Pe_CP,D_Plot_CP,D_MSE_CP,D_num_errors_CP,D_available_CP,D_dmin_CP,D_Pe_BC,D_Plot_BC,D_MSE_BC,D_num_errors_BC,D_available_BC,D_dmin_BC,D_Pe_Singer,D_Plot_Singer,D_MSE_Singer,D_num_errors_Singer,D_available_Singer,D_dmin_Singer,D_Pe_RM,D_Plot_RM,D_MSE_RM,D_num_errors_RM,D_available_RM,D_dmin_RM,D_Pe_BeamSweep,D_Plot_BeamSweep,D_MSE_BeamSweep,D_num_errors_BeamSweep,D_available_BeamSweep,D_dmin_BeamSweep,D_Pe_RVQ,D_Plot_RVQ,D_MSE_RVQ,D_num_errors_RVQ,D_available_RVQ,D_dmin_RVQ,D_Pe_RandomGaussian,D_Plot_RandomGaussian,D_MSE_RandomGaussian,D_num_errors_RandomGaussian,D_available_RandomGaussian,D_dmin_RandomGaussian,D_Pe_RandomPhase,D_Plot_RandomPhase,D_MSE_RandomPhase,D_num_errors_RandomPhase,D_available_RandomPhase,D_dmin_RandomPhase,D_Pe_RandomAntennaSelection,D_Plot_RandomAntennaSelection,D_MSE_RandomAntennaSelection,D_num_errors_RandomAntennaSelection,D_available_RandomAntennaSelection,D_dmin_RandomAntennaSelection,D_T,D_Na,D_Ng,D_Nmc,D_error_epsilon,D_error_metric,D_doa_mode,D_alpha_mode,D_alpha_abs,D_alpha_phase_rad,D_run_mode,D_N_random_codebooks,D_rvq_power_rule,D_rvq_target_column_norm,D_rvq_row_normalization_enabled,D_rvq_row_energy_min,D_rvq_row_energy_median,D_rvq_row_energy_max,D_rvq_row_norm_warnings,D_random_gaussian_power_rule,D_random_gaussian_entry_variance,D_random_gaussian_raw_row_norm_min,D_random_gaussian_raw_row_norm_max,D_random_gaussian_global_scale_min,D_random_gaussian_global_scale_median,D_random_gaussian_global_scale_max,D_random_gaussian_final_row_norm_min,D_random_gaussian_final_row_norm_max,D_random_phase_mode,D_random_phase_alphabet_size,D_random_phase_entry_magnitude,D_random_phase_row_norm_min,D_random_phase_row_norm_max,D_random_antenna_selection_without_replacement,D_random_antenna_selection_num_selected,D_random_antenna_selection_row_norm_min,D_random_antenna_selection_row_norm_max,D_random_antenna_selection_representative_indices,D_cp_degree_cutoff,D_cp_full_codebook_size,D_cp_removed_column_index,D_cp_full_dmin,D_cp_pruned_dmin,D_singer_q,D_beamsweep_num_beams,D_beamsweep_num_active_antennas,D_beamsweep_center_spacing,D_beamsweep_first_null_beamwidth,D_beamsweep_centers,D_rm_m,D_rm_r,D_rm_available_codewords,D_rm_selected_codewords,D_rm_selection_mode,D_bc_shifts,D_singer_shifts,E_SNR,E_Pe_CP,E_Plot_CP,E_MSE_CP,E_num_errors_CP,E_available_CP,E_dmin_CP,E_Pe_BC,E_Plot_BC,E_MSE_BC,E_num_errors_BC,E_available_BC,E_dmin_BC,E_Pe_Singer,E_Plot_Singer,E_MSE_Singer,E_num_errors_Singer,E_available_Singer,E_dmin_Singer,E_Pe_RM,E_Plot_RM,E_MSE_RM,E_num_errors_RM,E_available_RM,E_dmin_RM,E_Pe_BeamSweep,E_Plot_BeamSweep,E_MSE_BeamSweep,E_num_errors_BeamSweep,E_available_BeamSweep,E_dmin_BeamSweep,E_Pe_RVQ,E_Plot_RVQ,E_MSE_RVQ,E_num_errors_RVQ,E_available_RVQ,E_dmin_RVQ,E_Pe_RandomGaussian,E_Plot_RandomGaussian,E_MSE_RandomGaussian,E_num_errors_RandomGaussian,E_available_RandomGaussian,E_dmin_RandomGaussian,E_Pe_RandomPhase,E_Plot_RandomPhase,E_MSE_RandomPhase,E_num_errors_RandomPhase,E_available_RandomPhase,E_dmin_RandomPhase,E_Pe_RandomAntennaSelection,E_Plot_RandomAntennaSelection,E_MSE_RandomAntennaSelection,E_num_errors_RandomAntennaSelection,E_available_RandomAntennaSelection,E_dmin_RandomAntennaSelection,E_T,E_Na,E_Ng,E_Nmc,E_error_epsilon,E_error_metric,E_doa_mode,E_alpha_mode,E_alpha_abs,E_alpha_phase_rad,E_run_mode,E_N_random_codebooks,E_rvq_power_rule,E_rvq_target_column_norm,E_rvq_row_normalization_enabled,E_rvq_row_energy_min,E_rvq_row_energy_median,E_rvq_row_energy_max,E_rvq_row_norm_warnings,E_random_gaussian_power_rule,E_random_gaussian_entry_variance,E_random_gaussian_raw_row_norm_min,E_random_gaussian_raw_row_norm_max,E_random_gaussian_global_scale_min,E_random_gaussian_global_scale_median,E_random_gaussian_global_scale_max,E_random_gaussian_final_row_norm_min,E_random_gaussian_final_row_norm_max,E_random_phase_mode,E_random_phase_alphabet_size,E_random_phase_entry_magnitude,E_random_phase_row_norm_min,E_random_phase_row_norm_max,E_random_antenna_selection_without_replacement,E_random_antenna_selection_num_selected,E_random_antenna_selection_row_norm_min,E_random_antenna_selection_row_norm_max,E_random_antenna_selection_representative_indices,E_cp_degree_cutoff,E_cp_full_codebook_size,E_cp_removed_column_index,E_cp_full_dmin,E_cp_pruned_dmin,E_singer_q,E_beamsweep_num_beams,E_beamsweep_num_active_antennas,E_beamsweep_center_spacing,E_beamsweep_first_null_beamwidth,E_beamsweep_centers,E_rm_m,E_rm_r,E_rm_available_codewords,E_rm_selected_codewords,E_rm_selection_mode,E_bc_shifts,E_singer_shifts,F_SNR,F_Pe_CP,F_Plot_CP,F_MSE_CP,F_num_errors_CP,F_available_CP,F_dmin_CP,F_Pe_BC,F_Plot_BC,F_MSE_BC,F_num_errors_BC,F_available_BC,F_dmin_BC,F_Pe_Singer,F_Plot_Singer,F_MSE_Singer,F_num_errors_Singer,F_available_Singer,F_dmin_Singer,F_Pe_RM,F_Plot_RM,F_MSE_RM,F_num_errors_RM,F_available_RM,F_dmin_RM,F_Pe_BeamSweep,F_Plot_BeamSweep,F_MSE_BeamSweep,F_num_errors_BeamSweep,F_available_BeamSweep,F_dmin_BeamSweep,F_Pe_RVQ,F_Plot_RVQ,F_MSE_RVQ,F_num_errors_RVQ,F_available_RVQ,F_dmin_RVQ,F_Pe_RandomGaussian,F_Plot_RandomGaussian,F_MSE_RandomGaussian,F_num_errors_RandomGaussian,F_available_RandomGaussian,F_dmin_RandomGaussian,F_Pe_RandomPhase,F_Plot_RandomPhase,F_MSE_RandomPhase,F_num_errors_RandomPhase,F_available_RandomPhase,F_dmin_RandomPhase,F_Pe_RandomAntennaSelection,F_Plot_RandomAntennaSelection,F_MSE_RandomAntennaSelection,F_num_errors_RandomAntennaSelection,F_available_RandomAntennaSelection,F_dmin_RandomAntennaSelection,F_T,F_Na,F_Ng,F_Nmc,F_error_epsilon,F_error_metric,F_doa_mode,F_alpha_mode,F_alpha_abs,F_alpha_phase_rad,F_run_mode,F_N_random_codebooks,F_rvq_power_rule,F_rvq_target_column_norm,F_rvq_row_normalization_enabled,F_rvq_row_energy_min,F_rvq_row_energy_median,F_rvq_row_energy_max,F_rvq_row_norm_warnings,F_random_gaussian_power_rule,F_random_gaussian_entry_variance,F_random_gaussian_raw_row_norm_min,F_random_gaussian_raw_row_norm_max,F_random_gaussian_global_scale_min,F_random_gaussian_global_scale_median,F_random_gaussian_global_scale_max,F_random_gaussian_final_row_norm_min,F_random_gaussian_final_row_norm_max,F_random_phase_mode,F_random_phase_alphabet_size,F_random_phase_entry_magnitude,F_random_phase_row_norm_min,F_random_phase_row_norm_max,F_random_antenna_selection_without_replacement,F_random_antenna_selection_num_selected,F_random_antenna_selection_row_norm_min,F_random_antenna_selection_row_norm_max,F_random_antenna_selection_representative_indices,F_cp_degree_cutoff,F_cp_full_codebook_size,F_cp_removed_column_index,F_cp_full_dmin,F_cp_pruned_dmin,F_singer_q,F_beamsweep_num_beams,F_beamsweep_num_active_antennas,F_beamsweep_center_spacing,F_beamsweep_first_null_beamwidth,F_beamsweep_centers,F_rm_m,F_rm_r,F_rm_available_codewords,F_rm_selected_codewords,F_rm_selection_mode,F_bc_shifts,F_singer_shifts,G_SNR,G_Pe_CP,G_Plot_CP,G_MSE_CP,G_num_errors_CP,G_available_CP,G_dmin_CP,G_Pe_BC,G_Plot_BC,G_MSE_BC,G_num_errors_BC,G_available_BC,G_dmin_BC,G_Pe_Singer,G_Plot_Singer,G_MSE_Singer,G_num_errors_Singer,G_available_Singer,G_dmin_Singer,G_Pe_RM,G_Plot_RM,G_MSE_RM,G_num_errors_RM,G_available_RM,G_dmin_RM,G_Pe_BeamSweep,G_Plot_BeamSweep,G_MSE_BeamSweep,G_num_errors_BeamSweep,G_available_BeamSweep,G_dmin_BeamSweep,G_Pe_RVQ,G_Plot_RVQ,G_MSE_RVQ,G_num_errors_RVQ,G_available_RVQ,G_dmin_RVQ,G_Pe_RandomGaussian,G_Plot_RandomGaussian,G_MSE_RandomGaussian,G_num_errors_RandomGaussian,G_available_RandomGaussian,G_dmin_RandomGaussian,G_Pe_RandomPhase,G_Plot_RandomPhase,G_MSE_RandomPhase,G_num_errors_RandomPhase,G_available_RandomPhase,G_dmin_RandomPhase,G_Pe_RandomAntennaSelection,G_Plot_RandomAntennaSelection,G_MSE_RandomAntennaSelection,G_num_errors_RandomAntennaSelection,G_available_RandomAntennaSelection,G_dmin_RandomAntennaSelection,G_T,G_Na,G_Ng,G_Nmc,G_error_epsilon,G_error_metric,G_doa_mode,G_alpha_mode,G_alpha_abs,G_alpha_phase_rad,G_run_mode,G_N_random_codebooks,G_rvq_power_rule,G_rvq_target_column_norm,G_rvq_row_normalization_enabled,G_rvq_row_energy_min,G_rvq_row_energy_median,G_rvq_row_energy_max,G_rvq_row_norm_warnings,G_random_gaussian_power_rule,G_random_gaussian_entry_variance,G_random_gaussian_raw_row_norm_min,G_random_gaussian_raw_row_norm_max,G_random_gaussian_global_scale_min,G_random_gaussian_global_scale_median,G_random_gaussian_global_scale_max,G_random_gaussian_final_row_norm_min,G_random_gaussian_final_row_norm_max,G_random_phase_mode,G_random_phase_alphabet_size,G_random_phase_entry_magnitude,G_random_phase_row_norm_min,G_random_phase_row_norm_max,G_random_antenna_selection_without_replacement,G_random_antenna_selection_num_selected,G_random_antenna_selection_row_norm_min,G_random_antenna_selection_row_norm_max,G_random_antenna_selection_representative_indices,G_cp_degree_cutoff,G_cp_full_codebook_size,G_cp_removed_column_index,G_cp_full_dmin,G_cp_pruned_dmin,G_singer_q,G_beamsweep_num_beams,G_beamsweep_num_active_antennas,G_beamsweep_center_spacing,G_beamsweep_first_null_beamwidth,G_beamsweep_centers,G_rm_m,G_rm_r,G_rm_available_codewords,G_rm_selected_codewords,G_rm_selection_mode,G_bc_shifts,G_singer_shifts,H_SNR,H_Pe_CP,H_Plot_CP,H_MSE_CP,H_num_errors_CP,H_available_CP,H_dmin_CP,H_Pe_BC,H_Plot_BC,H_MSE_BC,H_num_errors_BC,H_available_BC,H_dmin_BC,H_Pe_Singer,H_Plot_Singer,H_MSE_Singer,H_num_errors_Singer,H_available_Singer,H_dmin_Singer,H_Pe_RM,H_Plot_RM,H_MSE_RM,H_num_errors_RM,H_available_RM,H_dmin_RM,H_Pe_BeamSweep,H_Plot_BeamSweep,H_MSE_BeamSweep,H_num_errors_BeamSweep,H_available_BeamSweep,H_dmin_BeamSweep,H_Pe_RVQ,H_Plot_RVQ,H_MSE_RVQ,H_num_errors_RVQ,H_available_RVQ,H_dmin_RVQ,H_Pe_RandomGaussian,H_Plot_RandomGaussian,H_MSE_RandomGaussian,H_num_errors_RandomGaussian,H_available_RandomGaussian,H_dmin_RandomGaussian,H_Pe_RandomPhase,H_Plot_RandomPhase,H_MSE_RandomPhase,H_num_errors_RandomPhase,H_available_RandomPhase,H_dmin_RandomPhase,H_Pe_RandomAntennaSelection,H_Plot_RandomAntennaSelection,H_MSE_RandomAntennaSelection,H_num_errors_RandomAntennaSelection,H_available_RandomAntennaSelection,H_dmin_RandomAntennaSelection,H_T,H_Na,H_Ng,H_Nmc,H_error_epsilon,H_error_metric,H_doa_mode,H_alpha_mode,H_alpha_abs,H_alpha_phase_rad,H_run_mode,H_N_random_codebooks,H_rvq_power_rule,H_rvq_target_column_norm,H_rvq_row_normalization_enabled,H_rvq_row_energy_min,H_rvq_row_energy_median,H_rvq_row_energy_max,H_rvq_row_norm_warnings,H_random_gaussian_power_rule,H_random_gaussian_entry_variance,H_random_gaussian_raw_row_norm_min,H_random_gaussian_raw_row_norm_max,H_random_gaussian_global_scale_min,H_random_gaussian_global_scale_median,H_random_gaussian_global_scale_max,H_random_gaussian_final_row_norm_min,H_random_gaussian_final_row_norm_max,H_random_phase_mode,H_random_phase_alphabet_size,H_random_phase_entry_magnitude,H_random_phase_row_norm_min,H_random_phase_row_norm_max,H_random_antenna_selection_without_replacement,H_random_antenna_selection_num_selected,H_random_antenna_selection_row_norm_min,H_random_antenna_selection_row_norm_max,H_random_antenna_selection_representative_indices,H_cp_degree_cutoff,H_cp_full_codebook_size,H_cp_removed_column_index,H_cp_full_dmin,H_cp_pruned_dmin,H_singer_q,H_beamsweep_num_beams,H_beamsweep_num_active_antennas,H_beamsweep_center_spacing,H_beamsweep_first_null_beamwidth,H_beamsweep_centers,H_rm_m,H_rm_r,H_rm_available_codewords,H_rm_selected_codewords,H_rm_selection_mode,H_bc_shifts,H_singer_shifts
1,-5,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.79478,0.79478,0.49045544921875,79478,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.80078,0.80078,0.543961689453125,80078,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.79616,0.79616,0.534600478515625,79616,1,0.319775866726412,0.79141,0.79141,0.537893759765625,79141,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-10,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.97772,0.97772,0.612606214027405,97772,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.9756,0.9756,0.648196723823547,97560,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.97367,0.97367,0.645707065963745,97367,1,0.404845960781454,0.97572,0.97572,0.650540063858032,97572,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],-5,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.75395,0.75395,0.51250707449803,75395,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.77283,0.77283,0.522822976168136,77283,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.76907,0.76907,0.518935830362169,76907,1,0.363475781245821,0.76817,0.76817,0.517227787577406,76817,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-10,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.93186,0.93186,0.620179913859035,93186,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.93572,0.93572,0.627343559151471,93572,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.93279,0.93279,0.623302597378202,93279,1,0.506631623177585,0.93399,0.93399,0.623206844047284,93399,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],-5,NaN,NaN,NaN,NaN,0,NaN,0.77737,0.77737,0.524239707734946,77737,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.79814,0.79814,0.539462947845805,79814,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.79266,0.79266,0.532892517006803,79266,1,0.318210145759076,0.79052,0.79052,0.537525684051398,79052,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-10,NaN,NaN,NaN,NaN,0,NaN,0.93447,0.93447,0.621697741484045,93447,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.93953,0.93953,0.627110264667436,93953,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.93723,0.93723,0.629282734948097,93723,1,0.485068679969695,0.93707,0.93707,0.63009907881584,93707,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],-5,0.76774,0.76774,0.55077399786618,76774,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.78563,0.78563,0.529017277853986,78563,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.78313,0.78313,0.530212473708276,78313,1,0.355008692893626,0.78156,0.78156,0.529985776558452,78156,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-10,0.93416,0.93416,0.637996154260606,93416,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.93768,0.93768,0.626267067683577,93768,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.93467,0.93467,0.626905010715868,93467,1,0.49536955767744,0.93584,0.93584,0.626875709342561,93584,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
2,-4,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.73284,0.73284,0.44603052734375,73284,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.74119,0.74119,0.504491650390625,74119,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.73559,0.73559,0.49496103515625,73559,1,0.319775866726412,0.729,0.729,0.4953253125,72900,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-9,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.96687,0.96687,0.599464296264648,96687,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.96379,0.96379,0.639841741600037,96379,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.96098,0.96098,0.637789590988159,96098,1,0.404845960781454,0.96381,0.96381,0.642826801757813,96381,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],-4,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.67367,0.67367,0.457264454869581,67367,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.70207,0.70207,0.473908373053106,70207,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.7002,0.7002,0.473110504785138,70020,1,0.363475781245821,0.69474,0.69474,0.468108012760368,69474,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-9,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.9021,0.9021,0.598520958553047,90210,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.91023,0.91023,0.608450634786459,91023,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.90488,0.90488,0.60583896255149,90488,1,0.506631623177585,0.9068,0.9068,0.604494566678742,90680,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],-4,NaN,NaN,NaN,NaN,0,NaN,0.70896,0.70896,0.477051106072059,70896,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.73765,0.73765,0.497996674225246,73765,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.73256,0.73256,0.49217880574452,73256,1,0.318210145759076,0.7284,0.7284,0.495746233308138,72840,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-9,NaN,NaN,NaN,NaN,0,NaN,0.90825,0.90825,0.604289673202615,90825,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.91471,0.91471,0.610185061130335,91471,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.9126,0.9126,0.613099459592464,91260,1,0.485068679969695,0.91273,0.91273,0.614491908035371,91273,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],-4,0.69173,0.69173,0.499766547782351,69173,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.71764,0.71764,0.484660362749581,71764,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.71663,0.71663,0.486933625971651,71663,1,0.355008692893626,0.7115,0.7115,0.484063264746228,71150,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-9,0.9062,0.9062,0.621026105051425,90620,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.91216,0.91216,0.61009144095497,91216,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.90838,0.90838,0.608741538056297,90838,1,0.49536955767744,0.90994,0.90994,0.608666952742424,90994,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
3,-3,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.65398,0.65398,0.393949404296875,65398,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.66315,0.66315,0.449823984375,66315,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.66089,0.66089,0.4450301171875,66089,1,0.319775866726412,0.64793,0.64793,0.440982705078125,64793,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-8,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.94969,0.94969,0.581709233970642,94969,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.94593,0.94593,0.629154457015991,94593,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.9416,0.9416,0.623824845962524,94160,1,0.404845960781454,0.94467,0.94467,0.629410864868164,94467,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],-3,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.57422,0.57422,0.390993950084443,57422,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.61304,0.61304,0.410670572340026,61304,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.61533,0.61533,0.414643835616438,61533,1,0.363475781245821,0.60371,0.60371,0.408269709138675,60371,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-8,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.85988,0.85988,0.572951536180547,85988,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.87177,0.87177,0.581896823518362,87177,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.86449,0.86449,0.578598355539454,86449,1,0.506631623177585,0.86709,0.86709,0.578934675092917,86709,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],-3,NaN,NaN,NaN,NaN,0,NaN,0.6217,0.6217,0.417626152683296,62170,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.66006,0.66006,0.445057203325775,66006,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.66045,0.66045,0.442837682035777,66045,1,0.318210145759076,0.64798,0.64798,0.443090400604686,64798,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-8,NaN,NaN,NaN,NaN,0,NaN,0.86961,0.86961,0.578497716878124,86961,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.88009,0.88009,0.586483064052288,88009,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.87632,0.87632,0.588769229065744,87632,1,0.485068679969695,0.87661,0.87661,0.589996887966167,87661,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],-3,0.59483,0.59483,0.432116567596404,59483,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.63229,0.63229,0.428848041457095,63229,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.63438,0.63438,0.431685505258345,63438,1,0.355008692893626,0.62245,0.62245,0.424613900320073,62245,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-8,0.86583,0.86583,0.593557869278385,86583,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.87318,0.87318,0.583549098789526,87318,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.86928,0.86928,0.581714375067348,86928,1,0.49536955767744,0.87128,0.87128,0.584384976233522,87128,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
4,-2,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.55662,0.55662,0.331567783203125,55662,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.56882,0.56882,0.386777451171875,56882,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.57094,0.57094,0.38393228515625,57094,1,0.319775866726412,0.55153,0.55153,0.37633138671875,55153,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-7,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.92221,0.92221,0.557518117828369,92221,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.9167,0.9167,0.609574198265076,91670,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.91124,0.91124,0.604066966667175,91124,1,0.404845960781454,0.9158,0.9158,0.609486031150818,91580,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],-2,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.45907,0.45907,0.31263576656033,45907,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.50828,0.50828,0.340249420153875,50828,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.5169,0.5169,0.346838138487521,51690,1,0.363475781245821,0.49529,0.49529,0.335858510039407,49529,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-7,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.79914,0.79914,0.532225876638624,79914,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.81565,0.81565,0.545574318184868,81565,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.80832,0.80832,0.543315150344161,80832,1,0.506631623177585,0.81103,0.81103,0.541656299695421,81103,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],-2,NaN,NaN,NaN,NaN,0,NaN,0.5152,0.5152,0.345607699672462,51520,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.56514,0.56514,0.381985537918871,56514,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.57128,0.57128,0.382350194003527,57128,1,0.318210145759076,0.55015,0.55015,0.377554779541446,55015,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-7,NaN,NaN,NaN,NaN,0,NaN,0.81422,0.81422,0.540600855055748,81422,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.82975,0.82975,0.554225919261822,82975,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.82446,0.82446,0.554494955478662,82446,1,0.485068679969695,0.82545,0.82545,0.555671417454825,82545,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],-2,0.47953,0.47953,0.350683078798964,47953,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.52787,0.52787,0.3581679073312,52787,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.5356,0.5356,0.365840902301478,53560,1,0.355008692893626,0.51601,0.51601,0.352664453589392,51601,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-7,0.8066,0.8066,0.554479989942649,80660,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.81807,0.81807,0.546764985572491,81807,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.81329,0.81329,0.544970736461489,81329,1,0.49536955767744,0.81642,0.81642,0.549274798433927,81642,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
5,-1,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.4461,0.4461,0.261185380859375,44610,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.45686,0.45686,0.308904814453125,45686,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.47247,0.47247,0.31754259765625,47247,1,0.319775866726412,0.44023,0.44023,0.30112103515625,44023,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-6,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.87998,0.87998,0.522947311820984,87998,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.86992,0.86992,0.578218139953613,86992,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.86405,0.86405,0.572346066093445,86405,1,0.404845960781454,0.87024,0.87024,0.579595657539368,87024,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],-1,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.33386,0.33386,0.227874182773503,33386,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.39054,0.39054,0.260968069056108,39054,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.41062,0.41062,0.274601959091762,41062,1,0.363475781245821,0.3768,0.3768,0.253953116907487,37680,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-6,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.71528,0.71528,0.476405558641602,71528,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.7366,0.7366,0.493674517033638,73660,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.73093,0.73093,0.488993935783386,73093,1,0.506631623177585,0.73132,0.73132,0.487401221537925,73132,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],-1,NaN,NaN,NaN,NaN,0,NaN,0.39471,0.39471,0.264766228269085,39471,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.45454,0.45454,0.305901597379693,45454,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.47066,0.47066,0.314589397833207,47066,1,0.318210145759076,0.43799,0.43799,0.302382665658856,43799,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-6,NaN,NaN,NaN,NaN,0,NaN,0.73693,0.73693,0.489887696732026,73693,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.75748,0.75748,0.50647906805075,75748,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.7537,0.7537,0.50890085290273,75370,1,0.485068679969695,0.75444,0.75444,0.508291150788158,75444,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],-1,0.35402,0.35402,0.25881786313062,35402,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.4087,0.4087,0.278213796677336,40870,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.42905,0.42905,0.293220234720317,42905,1,0.355008692893626,0.39423,0.39423,0.269595476299345,39423,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-6,0.72375,0.72375,0.499386140012691,72375,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.74052,0.74052,0.493523181954239,74052,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.73763,0.73763,0.493954142311515,73763,1,0.49536955767744,0.73932,0.73932,0.497629338729182,73932,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
6,0,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.32603,0.32603,0.188333623046875,32603,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.34033,0.34033,0.2295419140625,34033,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.36744,0.36744,0.247118193359375,36744,1,0.319775866726412,0.3215,0.3215,0.220545048828125,32150,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-5,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.81624,0.81624,0.477506445007324,81624,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.79991,0.79991,0.532160686645508,79991,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.79495,0.79495,0.526977234916687,79495,1,0.404845960781454,0.80114,0.80114,0.532511131477356,80114,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],0,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.21439,0.21439,0.147447888909739,21439,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.27127,0.27127,0.182243077500469,27127,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.305,0.305,0.203271443047476,30500,1,0.363475781245821,0.25853,0.25853,0.174665430662413,25853,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-5,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.60514,0.60514,0.40231914181057,60514,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.63262,0.63262,0.425228838707081,63262,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.63059,0.63059,0.423088197077647,63059,1,0.506631623177585,0.62597,0.62597,0.41582607629245,62597,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],0,NaN,NaN,NaN,NaN,0,NaN,0.27265,0.27265,0.182901274880323,27265,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.33671,0.33671,0.22769226505417,33671,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.36647,0.36647,0.244758306878307,36647,1,0.318210145759076,0.32315,0.32315,0.223504580498866,32315,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-5,NaN,NaN,NaN,NaN,0,NaN,0.63427,0.63427,0.422720869204152,63427,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.65929,0.65929,0.440132193464052,65929,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.6598,0.6598,0.443641983852365,65980,1,0.485068679969695,0.65547,0.65547,0.442230900730488,65547,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],0,0.22957,0.22957,0.16977135192806,22957,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.28913,0.28913,0.197735723212925,28913,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.32082,0.32082,0.218364413961286,32082,1,0.355008692893626,0.27547,0.27547,0.189362530102119,27547,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-5,0.61476,0.61476,0.425448770967781,61476,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.6375,0.6375,0.42507255947606,63750,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.63987,0.63987,0.427144861771291,63987,1,0.49536955767744,0.63455,0.63455,0.427505455154991,63455,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
7,1,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.21244,0.21244,0.122118837890625,21244,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.22878,0.22878,0.155202255859375,22878,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.26874,0.26874,0.1815332421875,26874,1,0.319775866726412,0.21118,0.21118,0.145131474609375,21118,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-4,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.72566,0.72566,0.418585909767151,72566,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.70162,0.70162,0.465938617897034,70162,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.69867,0.69867,0.463563592834473,69867,1,0.404845960781454,0.70299,0.70299,0.470111032829285,70299,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],1,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.11387,0.11387,0.0782571439294427,11387,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.16772,0.16772,0.112388650778758,16772,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.20935,0.20935,0.139060634265341,20935,1,0.363475781245821,0.15746,0.15746,0.105520082567086,15746,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-4,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.47027,0.47027,0.312945053334943,47027,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.50446,0.50446,0.337799779414724,50446,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.50975,0.50975,0.340135206966416,50975,1,0.506631623177585,0.49788,0.49788,0.331239359712327,49788,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],1,NaN,NaN,NaN,NaN,0,NaN,0.16501,0.16501,0.111172335600907,16501,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.2246,0.2246,0.153489211388259,22460,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.26598,0.26598,0.177412083648274,26598,1,0.318210145759076,0.21581,0.21581,0.150605321239607,21581,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-4,NaN,NaN,NaN,NaN,0,NaN,0.50738,0.50738,0.33768916816609,50738,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.53871,0.53871,0.358907844675125,53871,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.54593,0.54593,0.367683000692042,54593,1,0.485068679969695,0.53312,0.53312,0.360246969627067,53312,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],1,0.12579,0.12579,0.0944350922115531,12579,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.1801,0.1801,0.123685285779607,18010,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.22187,0.22187,0.150380515165371,22187,1,0.355008692893626,0.16901,0.16901,0.115687504953513,16901,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-4,0.48223,0.48223,0.33618148345925,48223,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.51293,0.51293,0.342124799272039,51293,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.52043,0.52043,0.349290705810515,52043,1,0.49536955767744,0.5076,0.5076,0.341773456735432,50760,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
8,2,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.1203,0.1203,0.06910755859375,12030,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.13511,0.13511,0.09061365234375,13511,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.17998,0.17998,0.1222158984375,17998,1,0.319775866726412,0.1215,0.1215,0.084435439453125,12150,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-3,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.6044,0.6044,0.342153862991333,60440,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.57272,0.57272,0.381871268234253,57272,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.57664,0.57664,0.383282554283142,57664,1,0.404845960781454,0.57572,0.57572,0.38468933517456,57572,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],2,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.04923,0.04923,0.0331286395196097,4923,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.08882,0.08882,0.059615124788891,8882,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.13071,0.13071,0.087333826233815,13071,1,0.363475781245821,0.08035,0.08035,0.054817211484331,8035,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-3,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.32603,0.32603,0.217616269103302,32603,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.36322,0.36322,0.242843156355244,36322,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.37749,0.37749,0.251083235787412,37749,1,0.506631623177585,0.35585,0.35585,0.237089667109447,35585,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],2,NaN,NaN,NaN,NaN,0,NaN,0.08109,0.08109,0.0545340388007055,8109,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.13269,0.13269,0.0912660317460318,13269,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.1785,0.1785,0.119077802973041,17850,1,0.318210145759076,0.12586,0.12586,0.0897191635172588,12586,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-3,NaN,NaN,NaN,NaN,0,NaN,0.36251,0.36251,0.240186586697424,36251,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.39921,0.39921,0.26544387727797,39921,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.4168,0.4168,0.27969766212995,41680,1,0.485068679969695,0.39499,0.39499,0.266057795001922,39499,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],2,0.05553,0.05553,0.0411476055479348,5553,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.09652,0.09652,0.0655416430422192,9652,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.14092,0.14092,0.0953653894223442,14092,1,0.355008692893626,0.08734,0.08734,0.0601773083371437,8734,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-3,0.33368,0.33368,0.234147852635864,33368,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.37177,0.37177,0.247651680894625,37177,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.38893,0.38893,0.26139632858802,38893,1,0.49536955767744,0.36591,0.36591,0.24710605141222,36591,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
9,3,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.05644,0.05644,0.032661572265625,5644,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.06788,0.06788,0.046050703125,6788,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.11134,0.11134,0.07616138671875,11134,1,0.319775866726412,0.05986,0.05986,0.0427164453125,5986,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-2,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.4539,0.4539,0.252343202095032,45390,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.41893,0.41893,0.278891182060242,41893,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.43608,0.43608,0.28880289680481,43608,1,0.404845960781454,0.42441,0.42441,0.283363204574585,42441,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],3,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.01538,0.01538,0.0104007205854757,1538,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.0395,0.0395,0.0266873259523363,3950,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.0744,0.0744,0.0497746894351661,7440,1,0.363475781245821,0.0342,0.0342,0.0232578945393132,3420,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-2,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.19092,0.19092,0.128201675589368,19092,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.22586,0.22586,0.151661147204444,22586,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.25094,0.25094,0.167423730896698,25094,1,0.506631623177585,0.21859,0.21859,0.145310756886581,21859,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],3,NaN,NaN,NaN,NaN,0,NaN,0.0311,0.0311,0.0205533585285966,3110,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.06773,0.06773,0.0474150163769211,6773,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.11072,0.11072,0.0744447568657093,11072,1,0.318210145759076,0.06305,0.06305,0.0450779541446208,6305,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-2,NaN,NaN,NaN,NaN,0,NaN,0.2214,0.2214,0.146368496424452,22140,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.26091,0.26091,0.173008532718185,26091,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.28717,0.28717,0.192872817531719,28717,1,0.485068679969695,0.25537,0.25537,0.172995490965013,25537,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],3,0.01868,0.01868,0.0137840390184423,1868,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.04386,0.04386,0.0295892272519433,4386,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.08015,0.08015,0.0549769974089316,8015,1,0.355008692893626,0.03853,0.03853,0.0262716049382716,3853,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-2,0.19637,0.19637,0.138751039379318,19637,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.23035,0.23035,0.152711130374397,23035,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.2608,0.2608,0.175454121957352,26080,1,0.49536955767744,0.2271,0.2271,0.154180626668742,22710,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
10,4,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.02097,0.02097,0.0123530078125,2097,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.02926,0.02926,0.0199583203125,2926,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.06267,0.06267,0.043247529296875,6267,1,0.319775866726412,0.024,0.024,0.01733357421875,2400,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],-1,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.29812,0.29812,0.162940348892212,29812,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.26245,0.26245,0.175229925460815,26245,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.29396,0.29396,0.195212720108032,29396,1,0.404845960781454,0.26831,0.26831,0.178724667854309,26831,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],4,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00333,0.00333,0.00215070744980296,333,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.01417,0.01417,0.00909590542315632,1417,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.0375,0.0375,0.0241678889097392,3750,1,0.363475781245821,0.0125,0.0125,0.00818286357665603,1250,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],-1,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.08843,0.08843,0.0593918045324639,8843,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.11596,0.11596,0.0773188036871553,11596,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.1453,0.1453,0.096069104375478,14530,1,0.506631623177585,0.11076,0.11076,0.0738157383032108,11076,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],4,NaN,NaN,NaN,NaN,0,NaN,0.00864,0.00864,0.00602698916603678,864,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.02961,0.02961,0.0211347543461829,2961,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.06278,0.06278,0.0421526530612245,6278,1,0.318210145759076,0.02682,0.02682,0.0192257999496095,2682,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],-1,NaN,NaN,NaN,NaN,0,NaN,0.11201,0.11201,0.0737909130334487,11201,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.14172,0.14172,0.094124000922722,14172,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.17639,0.17639,0.117600620069204,17639,1,0.485068679969695,0.13799,0.13799,0.093845661822376,13799,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],4,0.00419,0.00419,0.00333929583904893,419,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.01614,0.01614,0.0103689193720469,1614,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.04115,0.04115,0.0286467367779302,4115,1,0.355008692893626,0.01349,0.01349,0.00959245237006554,1349,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],-1,0.09276,0.09276,0.0670075051783384,9276,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.11775,0.11775,0.0783074967972127,11775,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.15202,0.15202,0.103295051543923,15202,1,0.49536955767744,0.11609,0.11609,0.0790873902371859,11609,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
11,5,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00563,0.00563,0.0029905078125,563,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.01044,0.01044,0.007075224609375,1044,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.03228,0.03228,0.0223977734375,3228,1,0.319775866726412,0.00853,0.00853,0.00600541015625,853,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],0,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.16151,0.16151,0.0862493349075317,16151,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.13402,0.13402,0.0888093308258056,13402,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.17175,0.17175,0.114252529830933,17175,1,0.404845960781454,0.13821,0.13821,0.0909773938751221,13821,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],5,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00034,0.00034,0.000232561456183149,34,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00437,0.00437,0.0029012272471383,437,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.01726,0.01726,0.0112107112028523,1726,1,0.363475781245821,0.00382,0.00382,0.00247808594483017,382,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],0,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.03061,0.03061,0.0206432889210911,3061,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.04616,0.04616,0.0308408308175341,4616,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.07204,0.07204,0.0473975628278925,7204,1,0.506631623177585,0.04331,0.04331,0.0285362653463752,4331,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],5,NaN,NaN,NaN,NaN,0,NaN,0.0016,0.0016,0.00111323759133283,160,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.01137,0.01137,0.00787374149659864,1137,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.03261,0.03261,0.0215132073570169,3261,1,0.318210145759076,0.01025,0.01025,0.00723512219702696,1025,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],0,NaN,NaN,NaN,NaN,0,NaN,0.04195,0.04195,0.0275941800845829,4195,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.06181,0.06181,0.0411389059592464,6181,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.09298,0.09298,0.0615369805459439,9298,1,0.485068679969695,0.05927,0.05927,0.0398980656670511,5927,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],5,0.00059,0.00059,0.000539643347050754,59,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.0047,0.0047,0.00327023929279073,470,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.01892,0.01892,0.013023087943911,1892,1,0.355008692893626,0.00418,0.00418,0.00292427373875933,418,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],0,0.03181,0.03181,0.0229395189233845,3181,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.04705,0.04705,0.0317225263107482,4705,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.07562,0.07562,0.0516474697381497,7562,1,0.49536955767744,0.04595,0.04595,0.0313908775038613,4595,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
12,6,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00096,0.00096,0.000464658203125,96,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.00332,0.00332,0.002200419921875,332,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.01511,0.01511,0.010533818359375,1511,1,0.319775866726412,0.00241,0.00241,0.001859931640625,241,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],1,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.06868,0.06868,0.0370426956939697,6868,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.05205,0.05205,0.0346500358581543,5205,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.08658,0.08658,0.0563506304931641,8658,1,0.404845960781454,0.05416,0.05416,0.0354215827560425,5416,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],6,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,3e-05,3e-05,2.76374554325389e-05,3,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00125,0.00125,0.000861099643460311,125,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.00722,0.00722,0.00478388440607994,722,1,0.363475781245821,0.00091,0.00091,0.000504882717207731,91,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],1,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00711,0.00711,0.00515035435870601,711,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.01305,0.01305,0.00874173167491848,1305,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.02967,0.02967,0.0198308218277449,2967,1,0.506631623177585,0.01245,0.01245,0.00856089092836346,1245,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],6,NaN,NaN,NaN,NaN,0,NaN,0.00014,0.00014,0.000119909297052154,14,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00357,0.00357,0.00241788863693626,357,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.01561,0.01561,0.0100338825900731,1561,1,0.318210145759076,0.00345,0.00345,0.00251256235827664,345,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],1,NaN,NaN,NaN,NaN,0,NaN,0.01134,0.01134,0.00783450180699731,1134,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.0206,0.0206,0.0137655800076894,2060,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.04117,0.04117,0.0275965976163014,4117,1,0.485068679969695,0.01951,0.01951,0.0131495941560938,1951,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],6,8e-05,8e-05,5.57475994513032e-05,8,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00128,0.00128,0.000890736168267032,128,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.00793,0.00793,0.00557224813290657,793,1,0.355008692893626,0.0012,0.0012,0.000795043438500229,120,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],1,0.00721,0.00721,0.00519656325953952,721,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.01372,0.01372,0.00906669316698794,1372,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.03154,0.03154,0.0215388565749931,3154,1,0.49536955767744,0.01379,0.01379,0.0092323444403204,1379,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
13,7,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00013,0.00013,8.6796875e-05,13,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.00082,0.00082,0.000588876953125,82,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.00626,0.00626,0.0045644140625,626,1,0.319775866726412,0.00066,0.00066,0.000553486328125,66,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],2,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.02168,0.02168,0.0122199723434448,2168,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.0145,0.0145,0.00943276058197022,1450,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.03558,0.03558,0.0233949812316895,3558,1,0.404845960781454,0.01586,0.01586,0.0107171100234985,1586,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],7,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.0003,0.0003,0.000155256145618315,30,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.00275,0.00275,0.00168792644023269,275,1,0.363475781245821,0.00013,0.00013,9.53349596547195e-05,13,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],2,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00097,0.00097,0.000601228515074669,97,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00268,0.00268,0.00172706892618981,268,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.01013,0.01013,0.00673654496907244,1013,1,0.506631623177585,0.00263,0.00263,0.00164697553972279,263,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],7,NaN,NaN,NaN,NaN,0,NaN,2e-05,2e-05,3.6482741244646e-06,2,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00104,0.00104,0.000626686822877299,104,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.00673,0.00673,0.00437609473418997,673,1,0.318210145759076,0.00094,0.00094,0.000708652053413958,94,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],2,NaN,NaN,NaN,NaN,0,NaN,0.00194,0.00194,0.00133998800461361,194,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00499,0.00499,0.00369958631295655,499,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.01499,0.01499,0.00998693917723953,1499,1,0.485068679969695,0.00449,0.00449,0.00322399015763168,449,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],7,0,NaN,0,0,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00037,0.00037,0.000293760097546106,37,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.00321,0.00321,0.00232807803688462,321,1,0.355008692893626,0.00031,0.00031,0.000192232891327542,31,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],2,0.00105,0.00105,0.000690281965014787,105,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00283,0.00283,0.00192884041139354,283,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.01077,0.01077,0.00760460578776595,1077,1,0.49536955767744,0.00312,0.00312,0.00239018689910322,312,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
14,8,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,1e-05,1e-05,1.1962890625e-05,1,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,0.00018,0.00018,0.00015822265625,18,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.00237,0.00237,0.00187791015625,237,1,0.319775866726412,0.00011,0.00011,7.119140625e-05,11,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],3,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00441,0.00441,0.00217918674468994,441,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.0028,0.0028,0.00179587341308594,280,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.01199,0.01199,0.00779729721069336,1199,1,0.404845960781454,0.00318,0.00318,0.00218412349700928,318,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],8,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,5e-05,5e-05,2.0889472696566e-05,5,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.00084,0.00084,0.000542660911990993,84,1,0.363475781245821,4e-05,4e-05,1.08087821354851e-06,4,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],3,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,9e-05,9e-05,6.44114371586899e-05,9,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00045,0.00045,0.000267986958096848,45,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.00292,0.00292,0.00174995505105395,292,1,0.506631623177585,0.00035,0.00035,0.000122795690268218,35,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],8,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00034,0.00034,0.000140599647266314,34,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.00263,0.00263,0.0016609019904258,263,1,0.318210145759076,0.00022,0.00022,0.000144399092970522,22,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],3,NaN,NaN,NaN,NaN,0,NaN,0.0002,0.0002,0.00013201261053441,20,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.000880000000000001,0.000880000000000001,0.000738155478662053,88,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.00448,0.00448,0.002809661514802,448,1,0.485068679969695,0.00069,0.00069,0.000473729181084198,69,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],8,0,NaN,0,0,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,7e-05,7e-05,5.22786160646243e-05,7,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.00124,0.00124,0.000888449931412894,124,1,0.355008692893626,7e-05,7e-05,2.90809327846365e-05,7,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],3,7e-05,7e-05,4.70305671627495e-05,7,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.0005,0.0005,0.000409359083344309,50,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.00299,0.00299,0.00196659139617581,299,1,0.49536955767744,0.00048,0.00048,0.000398617832640893,48,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
15,9,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,3e-05,3e-05,5.791015625e-05,3,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.00076,0.00076,0.000542216796875,76,1,0.319775866726412,3e-05,3e-05,4.294921875e-05,3,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],4,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00059,0.00059,0.000211102600097656,59,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,0.00039,0.00039,0.000302878723144531,39,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.00314,0.00314,0.0021696268081665,314,1,0.404845960781454,0.00058,0.00058,0.00045165641784668,58,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],9,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,1e-05,NaN,2.16926252580221e-06,1,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,0.00026,0.00026,0.000186458997935823,26,1,0.363475781245821,1e-05,NaN,2.70219553387127e-07,1,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],4,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,1e-05,NaN,5.3670383340713e-08,1,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,6e-05,6e-05,4.40268888620537e-05,6,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.00071,0.00071,0.00051524587744368,71,1,0.506631623177585,4e-05,4e-05,1.48124890982034e-05,4,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],9,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,8e-05,8e-05,1.71831695641219e-05,8,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.00089,0.00089,0.00058745275888133,89,1,0.318210145759076,6e-05,6e-05,3.00226757369615e-05,6,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],4,NaN,NaN,NaN,NaN,0,NaN,0,1e-05,0,0,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0.00013,0.00013,0.000103377470203768,13,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.00101,0.00101,0.00059683260284506,101,1,0.485068679969695,0.00014,0.00014,0.000114162245290273,14,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],9,0,NaN,0,0,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,3e-05,NaN,3.30986130163085e-05,3,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.00042,0.00042,0.000261722298430117,42,1,0.355008692893626,0,NaN,0,0,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],4,0,NaN,0,0,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,4e-05,4e-05,5.02862753080064e-05,4,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.00046,0.00046,0.000324210677554148,46,1,0.49536955767744,8e-05,8e-05,6.3276541229152e-05,8,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]
16,10,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.749999999999991,NaN,NaN,NaN,NaN,0,NaN,2e-05,NaN,4.5947265625e-05,2,1,0.323320875752102,NaN,NaN,NaN,NaN,0,NaN,0.00021,0.00021,0.0001431640625,21,1,0.319775866726412,0,NaN,0,0,1,0.581506387993439,8,64,64,100000,0.015625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.619008322270293,0.99685668015248,1.38259074901379,46,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125,1,1,1,8,1,1,[53 52 30 64 40 60 19 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,3,2,128,64,first_messages_bpsk,[],[],5,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,2e-05,2e-05,2.68287658691406e-07,2,1,0.749999999999877,NaN,NaN,NaN,NaN,0,NaN,5e-05,5e-05,3.56704330444336e-05,5,1,0.402669363542639,NaN,NaN,NaN,NaN,0,NaN,0.00064,0.00064,0.000339368553161621,64,1,0.404845960781454,6e-05,6e-05,3.52147674560547e-05,6,1,0.618844971022226,16,1024,1024,100000,0.0009765625,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.900343695593303,1.00032014536207,1.09315288581425,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.03125,1,1,1,16,1,1,[569 99 289 159 630 863 777 440 204 110 973 249 293 302 799 349],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,4,2,2048,1024,first_messages_bpsk,[],[],10,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.901234567901228,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,1e-05,NaN,2.16926252580221e-06,1,1,0.333708698723278,NaN,NaN,NaN,NaN,0,NaN,9e-05,9e-05,5.98986676674798e-05,9,1,0.363475781245821,1e-05,NaN,2.70219553387127e-07,1,1,0.612907873737613,9,73,73,100000,0.0136986301369863,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.710241656940232,0.997360505538488,1.34572708006403,58,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.117041147196131,0.999999999999999,1,1,9,1,1,[17 26 52 8 42 56 66 5 71],NaN,0,NaN,NaN,NaN,8,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[17 33 34 45 53 59 63 66 68],5,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.944636678200677,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,1e-05,NaN,1.6814394396812e-05,1,1,0.496607473783965,NaN,NaN,NaN,NaN,0,NaN,0.00014,0.00014,8.90676112654135e-05,14,1,0.506631623177585,0,NaN,0,0,1,0.717588312145205,17,273,273,100000,0.00366300366300366,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.790497422023914,1.00071091976687,1.19871083364461,1,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0605227532668802,0.999999999999999,1,1,17,1,1,[267 153 57 217 156 208 260 204 241 272 155 185 106 87 125 101 222],NaN,0,NaN,NaN,NaN,16,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[39 59 78 83 89 91 118 125 156 166 178 181 182 199 227 236 250],10,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.874999999999997,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.31897367457583,NaN,NaN,NaN,NaN,0,NaN,0.00034,0.00034,0.000242640463592845,34,1,0.318210145759076,2e-05,NaN,1.35147392290249e-05,2,1,0.578037593704859,8,63,63,100000,0.0158730158730159,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,2.82842712474619,0,0.707692531738936,0.997982546587148,1.44756270145603,60,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.125988157669742,1,1,1,8,1,1,[16 56 51 54 28 18 46 43],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 10 11 14 26 31 33 39],[],5,NaN,NaN,NaN,NaN,0,NaN,0,NaN,0,0,1,0.937499999999988,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,1e-05,1e-05,1.17148788927336e-05,1,1,0.489311886863882,NaN,NaN,NaN,NaN,0,NaN,0.00024,0.00024,0.000190220376778162,24,1,0.485068679969695,2e-05,2e-05,2.37201076509035e-06,2,1,0.707044757097493,16,255,255,100000,0.00392156862745098,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4,0,0.817544945472607,0.999132847727596,1.18016534452838,0,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.062622429108515,0.999999999999999,1,1,16,1,1,[66 68 53 115 126 43 22 170 150 123 58 164 30 111 45 79],NaN,0,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],[],10,0,NaN,0,0,1,0.888888888888881,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,1e-05,NaN,3.81039475689681e-06,1,1,0.341337688431457,NaN,NaN,NaN,NaN,0,NaN,0.00012,0.00012,7.46715439719555e-05,12,1,0.355008692893626,0,NaN,0,0,1,0.616445869208382,9,81,81,100000,0.0123456790123457,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,3,0,0.679268088399362,1.00332339797416,1.3303524682742,40,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.111111111111111,1,1,1,9,1,1,[38 66 72 37 58 68 27 18 10],2,81,NaN,0.888888888888889,0.888888888888889,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[],5,0,NaN,0,0,1,0.941176470588217,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,NaN,NaN,NaN,NaN,0,NaN,1e-05,NaN,1.15060882891728e-05,1,1,0.501072944133176,NaN,NaN,NaN,NaN,0,NaN,0.00013,0.00013,0.000103326349061913,13,1,0.49536955767744,0,NaN,0,0,1,0.70662857470712,17,289,289,100000,0.00346020761245675,exact_grid_index,uniform_random_ongrid,fixed_unit_magnitude,1,0.785398163397448,final,100,unnormalized,4.12310562561766,0,0.799889667495329,1.00001289658633,1.2489704915322,2,scaled_iid_gaussian_global_cap,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,continuous_uniform,4,0.0588235294117647,0.999999999999999,1,1,17,1,1,[45 224 266 205 230 35 33 132 172 262 202 36 135 200 151 213 69],2,289,NaN,0.941176470588235,0.941176470588235,NaN,NaN,NaN,NaN,NaN,,NaN,NaN,NaN,NaN,,[],[]


==> data_final/A5_linePacking_collage_numerical_dmin.csv <==
Panel,DataPrefix,T,Na,Ng,dmin_CP_numerical,dmin_BC_numerical,dmin_Singer_numerical,dmin_RM_numerical,available_CP,available_BC,available_Singer,available_RM,DminSource
a,A,8,64,64,NaN,NaN,NaN,0.749999999999991,0,0,0,1,numerical realized subspace distance
b,C,9,73,73,NaN,NaN,0.901234567901228,NaN,0,0,1,0,numerical realized subspace distance
c,E,8,63,63,NaN,0.874999999999997,NaN,NaN,0,1,0,0,numerical realized subspace distance
d,G,9,81,81,0.888888888888881,NaN,NaN,NaN,1,0,0,0,numerical realized subspace distance
e,B,16,1024,1024,NaN,NaN,NaN,0.749999999999877,0,0,0,1,numerical realized subspace distance
f,D,17,273,273,NaN,NaN,0.944636678200677,NaN,0,0,1,0,numerical realized subspace distance
g,F,16,255,255,NaN,0.937499999999988,NaN,NaN,0,1,0,0,numerical realized subspace distance
h,H,17,289,289,0.941176470588217,NaN,NaN,NaN,1,0,0,0,numerical realized subspace distance


==> data_final/B1_roi_performance.csv <==
SNR,Pe_CBS_P3,Pe_CBS_P56,Pe_BC,Pe_CP,Pe_RM,Pe_RVQ,Pe_RandomGaussian,Pe_RandomPhase,Pe_RandomAntennaSelection,Plot_CBS_P3,Plot_CBS_P56,Plot_BC,Plot_CP,Plot_RM,Plot_RVQ,Plot_RandomGaussian,Plot_RandomPhase,Plot_RandomAntennaSelection,Nmc,epsilon,T,Na,Ng,ROI_min,ROI_max,alpha_abs,alpha_phase_rad,fixed_alpha_seed,P_short,P_long,CBS_shift_mode,CP_degree_cutoff,CP_full_codebook_size,CP_retained_codebook_size,CP_closest_pair_index_1,CP_closest_pair_index_2,CP_removed_column_index,CP_full_dmin,CP_pruned_dmin,CP_pruning_rule,RVQ_power_rule,RVQ_target_column_norm,RVQ_independent_row_normalization,RVQ_representative_global_scale,RVQ_representative_min_row_norm_squared,RVQ_representative_max_row_norm_squared,RVQ_representative_row_norm_warnings,long_filter_design,firpm_passband_guard,firpm_transition_width,firpm_weights,dft_sum_guard_bins,dft_sum_edge_beam_weight,dft_sum_positive_half_power_edge,long_filter_roi_ripple_db,BC_construction_mode,BC_shift_layout,BC_layout_rotation,BC_modulus,BC_shifts,doa_mode,alpha_mode,error_metric,snr_convention,row_normalized,run_mode,force_recompute,mc_cache_schema_version,mc_cache_directory,N_RVQ_codebooks,N_random_codebooks,N_random_phase_codebooks,N_random_antenna_selection_codebooks,RVQ_seed,RVQ_noise_seed,RandomGaussian_seed,RandomGaussian_noise_seed,RandomPhase_seed,RandomPhase_noise_seed,RandomPhase_mode,RandomPhase_alphabet_size,RandomPhase_entry_magnitude,RandomPhase_unit_row_norm,RandomAntennaSelection_seed,RandomAntennaSelection_noise_seed,RandomAntennaSelection_without_replacement,RandomAntennaSelection_num_selected_antennas,HasRandomPhase,HasRandomAntennaSelection,HasRandomGaussian
-10,0.61646,0.46953,0.86961,0.87709,0.90467,0.87878,NaN,0.87969,0.87992,0.61646,0.46953,0.86961,0.87709,0.90467,0.87878,NaN,0.87969,0.87992,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-8,0.42137,0.27361,0.78846,0.80053,0.85054,0.80506,NaN,0.80789,0.80439,0.42137,0.27361,0.78846,0.80053,0.85054,0.80506,NaN,0.80789,0.80439,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-6,0.23713,0.1433,0.65379,0.67755,0.76504,0.68627,NaN,0.68899,0.68321,0.23713,0.1433,0.65379,0.67755,0.76504,0.68627,NaN,0.68899,0.68321,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-4,0.12456,0.0852,0.46565,0.5025,0.642,0.51683,NaN,0.52379,0.50801,0.12456,0.0852,0.46565,0.5025,0.642,0.51683,NaN,0.52379,0.50801,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-2,0.07831,0.06228,0.26938,0.31695,0.50086,0.33346,NaN,0.35141,0.32247,0.07831,0.06228,0.26938,0.31695,0.50086,0.33346,NaN,0.35141,0.32247,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0,0.05818,0.04861,0.13885,0.18065,0.3845,0.19754,NaN,0.21691,0.18376,0.05818,0.04861,0.13885,0.18065,0.3845,0.19754,NaN,0.21691,0.18376,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
2,0.04543,0.03829,0.08412,0.10894,0.31496,0.12292,NaN,0.13945,0.11186,0.04543,0.03829,0.08412,0.10894,0.31496,0.12292,NaN,0.13945,0.11186,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
4,0.0357,0.03042,0.06099,0.07342,0.27733,0.08693,NaN,0.09983,0.0768,0.0357,0.03042,0.06099,0.07342,0.27733,0.08693,NaN,0.09983,0.0768,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
6,0.02783,0.02419,0.04817,0.05534,0.25522,0.06673,NaN,0.08069,0.05788,0.02783,0.02419,0.04817,0.05534,0.25522,0.06673,NaN,0.08069,0.05788,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
8,0.02214,0.01939,0.03765,0.04482,0.24139,0.05602,NaN,0.06957,0.04513,0.02214,0.01939,0.03765,0.04482,0.24139,0.05602,NaN,0.06957,0.04513,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
10,0.01756,0.01538,0.02952,0.03804,0.2327,0.0489,NaN,0.0632,0.03675,0.01756,0.01538,0.02952,0.03804,0.2327,0.0489,NaN,0.0632,0.03675,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0


==> data_final/B1_total_beamgain.csv <==
f,Gain_CBS_P3,Gain_CBS_P56,Gain_BC,Gain_CP,Gain_RM,Gain_RVQ,Gain_RandomGaussian,Gain_RandomPhase,Gain_RandomAntennaSelection,Nmc,epsilon,T,Na,Ng,ROI_min,ROI_max,alpha_abs,alpha_phase_rad,fixed_alpha_seed,P_short,P_long,CBS_shift_mode,CP_degree_cutoff,CP_full_codebook_size,CP_retained_codebook_size,CP_closest_pair_index_1,CP_closest_pair_index_2,CP_removed_column_index,CP_full_dmin,CP_pruned_dmin,CP_pruning_rule,RVQ_power_rule,RVQ_target_column_norm,RVQ_independent_row_normalization,RVQ_representative_global_scale,RVQ_representative_min_row_norm_squared,RVQ_representative_max_row_norm_squared,RVQ_representative_row_norm_warnings,long_filter_design,firpm_passband_guard,firpm_transition_width,firpm_weights,dft_sum_guard_bins,dft_sum_edge_beam_weight,dft_sum_positive_half_power_edge,long_filter_roi_ripple_db,BC_construction_mode,BC_shift_layout,BC_layout_rotation,BC_modulus,BC_shifts,doa_mode,alpha_mode,error_metric,snr_convention,row_normalized,run_mode,force_recompute,mc_cache_schema_version,mc_cache_directory,N_RVQ_codebooks,N_random_codebooks,N_random_phase_codebooks,N_random_antenna_selection_codebooks,RVQ_seed,RVQ_noise_seed,RandomGaussian_seed,RandomGaussian_noise_seed,RandomPhase_seed,RandomPhase_noise_seed,RandomPhase_mode,RandomPhase_alphabet_size,RandomPhase_entry_magnitude,RandomPhase_unit_row_norm,RandomAntennaSelection_seed,RandomAntennaSelection_noise_seed,RandomAntennaSelection_without_replacement,RandomAntennaSelection_num_selected_antennas,HasRandomPhase,HasRandomAntennaSelection,HasRandomGaussian
-1,5.33333333333333,0.00260718051948961,16,15.9999999999999,16.0000000000001,15.9999999999998,NaN,12.8218821290069,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.992156862745098,5.32685960787784,0.00162471178937258,16,16.0000000000002,16.0000000000003,15.9999999999999,NaN,15.753166033268,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.984313725490196,5.3074659415305,0.000158083397446834,16,16,16.0000000000003,15.9999999999998,NaN,15.8530795434111,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.976470588235294,5.27523479039541,0.000419212497531062,16,16.0000000000002,16.0000000000003,16.0000000000002,NaN,8.98202055123319,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.968627450980392,5.23030333498506,0.00201885563735322,16,16.0000000000002,16.0000000000002,16.0000000000004,NaN,13.6439783350994,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.96078431372549,5.17286311137214,0.00255106475443535,16,15.9999999999998,16.0000000000005,16.0000000000004,NaN,17.5131781200558,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.952941176470588,5.10315949608695,0.0012150426086123,16,16.0000000000002,15.9999999999998,15.9999999999997,NaN,13.1520634194537,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.945098039215686,5.02149104604115,2.08321256689601e-05,16,15.9999999999998,16.0000000000001,16.0000000000001,NaN,12.8436257308333,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.937254901960784,4.92820869512039,0.000763231112842612,16,16.0000000000001,15.9999999999998,16,NaN,10.852403077447,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.929411764705882,4.82371480944274,0.00232051295912019,16,15.9999999999996,16.0000000000002,15.9999999999998,NaN,14.3203585963452,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.92156862745098,4.70846210363484,0.00234523903977042,16,16,16.0000000000001,16,NaN,13.7941630854856,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.913725490196078,4.58295242082023,0.000800243893946485,16,15.9999999999999,16.0000000000006,16.0000000000003,NaN,15.582436122238,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.905882352941176,4.44773537935647,1.42030806333614e-05,16,16.0000000000004,15.9999999999998,15.9999999999998,NaN,16.9549540863958,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.898039215686275,4.30340688968816,0.00117308634673777,16,16.0000000000004,16.0000000000001,16,NaN,23.3953255046426,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.890196078431372,4.15060754500736,0.0025323885623268,16,15.9999999999999,16.0000000000001,15.9999999999997,NaN,13.2174357039778,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.882352941176471,3.99002088972744,0.00204423638979714,16,15.9999999999999,15.9999999999999,16,NaN,16.0850316344049,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.874509803921569,3.82237157008183,0.000443533405762179,16,16.0000000000001,16,15.9999999999998,NaN,13.8329268503361,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.866666666666667,3.64842337145237,0.000143612978595044,16,16,16.0000000000002,15.9999999999998,NaN,12.1254707906768,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.858823529411765,3.46897714731729,0.00160185767998948,16,15.9999999999999,16,16,NaN,13.7212487172373,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.850980392156863,3.2848686449777,0.00262803180329626,16,15.9999999999999,16.0000000000003,16.0000000000001,NaN,14.7422671260515,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.843137254901961,3.096966233482,0.00167923043658923,16,16,16.0000000000001,16.0000000000002,NaN,14.205624109626,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.835294117647059,2.90616853941172,0.000182032133463819,16,16,16.0000000000004,15.9999999999995,NaN,17.8044323818536,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.827450980392157,2.71340199642524,0.000385443410994598,16,16,15.9999999999998,15.9999999999999,NaN,15.2595802321145,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.819607843137255,2.51961831467085,0.00197683559731735,16,16,15.9999999999996,16.0000000000001,NaN,18.666377321476,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.811764705882353,2.32579187638626,0.00255557075388672,16,15.9999999999998,16.0000000000002,15.9999999999997,NaN,8.73452499708594,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.803921568627451,2.13291706418365,0.00124963764699095,16,16.0000000000002,16.0000000000001,15.9999999999995,NaN,19.9981568992717,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.796078431372549,1.94200552869556,2.76848177352001e-05,16,16,15.9999999999999,16.0000000000001,NaN,18.1782861464709,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.788235294117647,1.75408340240698,0.000731094216805472,16,16,15.9999999999999,15.9999999999998,NaN,13.1604182436836,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.780392156862745,1.57018846663966,0.00229865618179117,16,16,16,16,NaN,12.9693917304251,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.772549019607843,1.39136727877447,0.00236630587796349,16,16,16.0000000000002,15.9999999999998,NaN,14.2048990635309,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.764705882352941,1.21867226690118,0.000831576382703502,16,16,16.0000000000001,16,NaN,14.707160174145,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.756862745098039,1.05315879917095,9.88252001410155e-06,16,16.0000000000001,16,16.0000000000002,NaN,21.4991329108778,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.749019607843137,0.89588223519539,0.00114459271886702,16,15.9999999999999,16.0000000000001,16,NaN,18.0768532415729,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.741176470588235,0.747894966885396,0.00253015515792276,16,15.9999999999999,16.0000000000003,15.9999999999997,NaN,21.4159180706562,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.733333333333333,0.610243456156059,0.00208004392966134,16,16.0000000000001,16.0000000000004,16,NaN,17.1868124340044,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.725490196078431,0.483965276936852,0.000471830854760358,16,16.0000000000001,16.0000000000005,15.9999999999998,NaN,16.4794237996518,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.717647058823529,0.370086168922536,0.000127708343337242,16,16.0000000000002,16.0000000000002,16.0000000000001,NaN,17.4786821831239,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.709803921568627,0.269617110477552,0.00156422454161062,16,15.9999999999999,16.0000000000002,15.9999999999998,NaN,15.1318019451967,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.701960784313725,0.183551418066017,0.00261362422724583,16,16.0000000000001,16,16,NaN,13.328706059603,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.694117647058824,0.112861879520649,0.00169276232460936,16,16,15.9999999999998,16.0000000000002,NaN,21.8490066632084,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.686274509803922,0.058497928387303,0.00019094010235241,16,15.9999999999998,15.9999999999999,16,NaN,11.5081651712583,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.67843137254902,0.0213828664870739,0.00037343531366752,16,16.0000000000001,16.0000000000002,16.0000000000003,NaN,19.0594235258257,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.670588235294118,0.00241114172692873,0.00196218693255165,16,16,16.0000000000001,16,NaN,16.886034884354,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.662745098039216,0.00244568805938994,0.00255533966241702,16,16.0000000000001,16.0000000000004,16,NaN,20.0361013758731,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.654901960784314,0.0223153343467025,0.00125559917212959,16,16.0000000000001,16.0000000000004,16.0000000000002,NaN,13.1513486921556,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.647058823529412,0.0628122887217905,2.83274756782464e-05,16,16.0000000000001,16.0000000000002,16,NaN,13.7735781946423,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.63921568627451,0.12468970485943,0.000732715450141148,16,16.0000000000001,15.9999999999999,16.0000000000002,NaN,9.76445854503587,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.631372549019608,0.208659336376843,0.00230823605595577,16,16,15.9999999999999,16.0000000000001,NaN,15.7256716499401,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.623529411764706,0.315389285372017,0.00237369694041271,16,16,16.0000000000001,16.0000000000001,NaN,15.0989353632156,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.615686274509804,0.445501850885042,0.000829001142220962,16,16.0000000000001,15.9999999999999,16.0000000000001,NaN,13.4622457944168,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.607843137254902,0.59957148282676,1.10478836604774e-05,16,16.0000000000002,16.0000000000003,15.9999999999999,NaN,23.4261205523601,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.6,0.778122846668324,0.00115843255986414,16,15.9999999999998,16.0000000000001,16.0000000000001,NaN,14.7595592522326,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.592156862745098,0.981629003918236,0.00253252426204159,16,15.9999999999999,16.0000000000004,16,NaN,18.094460455428,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.584313725490196,1.21050971313629,0.00204897519477482,16,15.9999999999998,15.9999999999999,16.0000000000002,NaN,13.9743945108835,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.576470588235294,1.46512985594344,0.000440442963533084,16,15.9999999999998,15.9999999999997,16.0000000000001,NaN,15.4420026774063,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.568627450980392,1.74579799218652,0.000149142128152785,16,16.0000000000001,15.9999999999999,15.9999999999998,NaN,24.6791693689809,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.56078431372549,2.05276504810421,0.00161696765765988,16,15.9999999999999,15.9999999999998,16.0000000000001,NaN,11.7818297425137,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.552941176470588,2.38622314102314,0.00260784767600822,16,16,15.9999999999999,15.9999999999999,NaN,17.7482365888045,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.545098039215686,2.74630454377801,0.00160883684509016,16,16,16.0000000000001,15.9999999999998,NaN,14.0595234965822,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.537254901960784,3.13308079171928,0.000143314210859075,16,15.9999999999999,16.0000000000003,16.0000000000001,NaN,15.143232588898,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.529411764705882,3.54656193482127,0.000455990084447312,16,16,16.0000000000004,15.9999999999997,NaN,11.1833669392274,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.52156862745098,3.98669593705625,0.00207923524836017,16,15.9999999999998,16.0000000000002,16.0000000000002,NaN,18.0752685461693,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.513725490196078,4.45336822484241,0.00253285458796209,16,15.9999999999998,15.9999999999999,16,NaN,19.2110577422073,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.505882352941176,4.94640138601298,0.00111855570908111,16,16,15.9999999999998,16,NaN,22.7562731202789,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.498039215686275,5.46555502038873,4.65783668013076e-06,16,16,16.0000000000002,16.0000000000001,NaN,9.67560419883035,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.490196078431373,6.01052574266984,0.000903342562607379,16,15.9999999999999,16.0000000000001,16,NaN,11.1353970483658,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.482352941176471,6.58094733799108,0.00242311791245883,16,16.0000000000001,15.9999999999999,15.9999999999999,NaN,26.8747711956741,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.474509803921569,7.17639107011748,0.00220370264253863,16,16.0000000000001,16.0000000000002,16,NaN,12.787700504498,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.466666666666667,7.79636614188264,0.000580608137554231,16,16,15.9999999999999,16.0000000000001,NaN,20.6187754502278,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.458823529411765,8.44032030710631,8.8481285085115e-05,16,15.9999999999998,16,16,NaN,11.6476152940901,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.450980392156863,9.10764063285561,0.00150881797287648,16,16,15.9999999999998,16,NaN,15.8603110733015,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.443137254901961,9.79765441055174,0.00261167025488329,16,15.9999999999998,16,16,NaN,13.7088891639564,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.435294117647059,10.5096302140597,0.00164352107286446,16,15.9999999999999,15.9999999999998,15.9999999999998,NaN,19.7905192598539,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.427450980392157,11.2427791025412,0.00013585815502542,16,16.0000000000001,16.0000000000002,16,NaN,12.2995057364038,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.419607843137255,11.9962559654983,0.000513308299462724,16,16,16.0000000000002,16,NaN,19.2067526280201,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.411764705882353,12.7691610070886,0.0021826793729157,16,16,15.9999999999999,16,NaN,19.5188183626014,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.403921568627451,13.5605413664513,0.00241732355714793,16,16.0000000000001,15.9999999999998,15.9999999999999,NaN,16.518211662854,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.396078431372549,14.3693928704557,0.000806294595292007,16,16.0000000000001,16.0000000000001,16,NaN,12.7691991794579,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.388235294117647,15.194661914952,3.84504501152349e-05,16,15.9999999999998,16,16.0000000000002,NaN,9.827517698696,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.380392156862745,16.0352474703002,0.00145040668935085,16,15.9999999999999,15.9999999999998,16,NaN,13.8933102318361,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.372549019607843,16.8900032066392,0.00261461568331242,16,16.0000000000001,15.9999999999999,16,NaN,12.2271224602151,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.364705882352941,17.7577397340702,0.00142377471865309,16,15.9999999999999,16.0000000000001,15.9999999999998,NaN,14.6733415882219,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.356862745098039,18.6372269526448,1.305512639103e-05,16,16,16,16.0000000000002,NaN,16.7967252211645,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.349019607843137,19.5271965067788,0.00111324848752127,16,16,15.9999999999999,15.9999999999999,NaN,14.7826319699504,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.341176470588235,20.4263443384546,0.00260215006502852,16,16,15.9999999999998,16.0000000000001,NaN,19.1072647105052,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.333333333333333,21.3333333333333,0.00122268320607037,16,16,16.0000000000002,15.9999999999997,NaN,14.1005542970791,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.325490196078431,22.2467960536675,8.34912391442909e-05,16,16,16.0000000000001,15.9999999999999,NaN,16.0192287873515,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.317647058823529,23.1653375516905,0.00235875216670754,16,16.0000000000001,15.9999999999999,15.9999999999998,NaN,17.2374572295399,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.309803921568627,24.0875382569597,0.000634755232692103,16,16,15.9999999999999,16.0000000000001,NaN,19.1168943568721,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.301960784313726,25.0119569309447,0.0176856603439238,16,16,16,16.0000000000001,NaN,14.9400369934123,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.294117647058823,25.9371336819886,0.24307228703231,16,16,16.0000000000001,15.9999999999999,NaN,16.0097689352044,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.286274509803922,26.8615930336128,1.20159492179836,16,15.9999999999999,16.0000000000002,16,NaN,11.9983698346679,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.27843137254902,27.7838470390067,3.76999950730808,16,16.0000000000002,15.9999999999997,16.0000000000001,NaN,13.0322731921474,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.270588235294118,28.7023984344239,8.88340660072243,16,16,16,16.0000000000001,NaN,15.4278100110278,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.262745098039216,29.6157438241059,16.993567365894,16,16,16.0000000000002,15.9999999999999,NaN,12.1597818695455,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.254901960784314,30.5223768892766,27.5989130910123,16,15.9999999999999,16,15.9999999999999,NaN,21.8062877797566,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.247058823529412,31.4207916136814,39.2119304339218,16,16,16,16,NaN,16.7007119974074,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.23921568627451,32.3094855181024,49.8712972981167,16,15.9999999999999,16.0000000000003,16,NaN,23.536233611674,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.231372549019608,33.1869628962521,57.9302662122404,16,16,16.0000000000001,15.9999999999999,NaN,15.1396504314784,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.223529411764706,34.0517380444409,62.6658282215408,16,16,15.9999999999999,16,NaN,10.816802016163,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.215686274509804,34.9023384774169,64.3991264617767,16,16.0000000000001,16,15.9999999999999,NaN,22.4184516328415,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.207843137254902,35.7373081228118,64.1535760008175,16,16.0000000000001,16,16,NaN,15.7605143785436,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.2,36.555210486665,63.1266019606762,16,15.9999999999999,16.0000000000001,16.0000000000002,NaN,16.5359421523768,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.192156862745098,37.3546317825652,62.2607019531386,16,15.9999999999999,16.0000000000001,15.9999999999999,NaN,18.726487184144,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.184313725490196,38.1341840170312,62.0414978479037,16,16,15.9999999999998,16.0000000000001,NaN,18.1301553817295,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.176470588235294,38.8925080238481,62.49842235635,16,15.9999999999999,16,16.0000000000002,NaN,20.405481441814,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.168627450980392,39.6282764401995,63.3322889096449,16,16.0000000000001,16.0000000000002,16,NaN,16.0572154244567,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.16078431372549,40.3401966175618,64.1083151982364,16,15.9999999999999,16,15.9999999999997,NaN,16.884692265521,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.152941176470588,41.0270134604867,64.4611960542808,16,16.0000000000001,15.9999999999998,15.9999999999999,NaN,14.8119191611691,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.145098039215686,41.6875121865575,64.2471740254936,16,16.0000000000002,15.9999999999999,15.9999999999998,NaN,11.564699623379,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.137254901960784,42.3205210009951,63.585992103156,16,15.9999999999997,16.0000000000001,15.9999999999998,NaN,16.1509943302011,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.129411764705882,42.9249136795852,62.7839627441766,16,16,15.9999999999999,15.9999999999998,NaN,19.570867970772,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.12156862745098,43.499612053815,62.1873179654798,16,16,15.9999999999998,16,NaN,27.9042210122745,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.113725490196078,44.0435883923372,62.0384365645741,16,16,16.0000000000001,15.9999999999999,NaN,16.1317029878284,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.105882352941176,44.5558676731213,62.3887914865263,16,16,16,16.0000000000001,NaN,17.1917301099554,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0980392156862745,45.0355297409124,63.0890894995964,16,15.9999999999999,15.9999999999999,16,NaN,13.4862733674163,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0901960784313726,45.4817113448856,63.8524711661101,16,16,15.9999999999999,16,NaN,19.5685357741621,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0823529411764706,45.8936080516683,64.3690480723797,16,16,15.9999999999999,15.9999999999999,NaN,18.6571130058953,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0745098039215686,46.2704760291963,64.4312630713036,16,16,16.0000000000002,15.9999999999999,NaN,16.7576151883528,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0666666666666667,46.6116336971756,64.0181649280116,16,16,16.0000000000001,16.0000000000002,NaN,15.2529628714372,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0588235294117647,46.9164632402364,63.3002154211081,16,16.0000000000001,15.9999999999999,15.9999999999999,NaN,13.757296829358,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0509803921568628,47.1844119801924,62.5643613091262,16,16,16,15.9999999999999,NaN,13.1486387713254,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0431372549019607,47.4149936041504,62.0970584774296,16,16,16.0000000000001,16,NaN,24.9898989214855,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0352941176470588,47.6077892455572,62.0758233421613,16,16.0000000000001,15.9999999999998,15.9999999999999,NaN,14.3948129785609,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0274509803921569,47.7624484156199,62.5067648270926,16,15.9999999999999,15.9999999999998,16.0000000000001,NaN,17.6164947954128,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0196078431372549,47.8786897828909,63.2241999907909,16,16,15.9999999999998,15.9999999999999,NaN,12.7640617056488,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.0117647058823529,47.9563017991662,63.95122505695,16,15.9999999999998,16,15.9999999999999,NaN,18.1557958651122,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
-0.00392156862745097,47.9951431702137,64.4040187313987,16,16,15.9999999999998,16,NaN,19.4415259015177,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.00392156862745097,47.9951431702137,64.4040187313987,16,15.9999999999999,15.9999999999997,16,NaN,13.3508316173354,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0117647058823529,47.9563017991662,63.95122505695,16,16,15.9999999999998,16.0000000000001,NaN,8.79117735234324,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0196078431372548,47.8786897828909,63.2241999907909,16,16,16,15.9999999999999,NaN,24.0607273803384,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0274509803921568,47.7624484156199,62.5067648270926,16,16,16.0000000000002,16.0000000000002,NaN,19.5777690982376,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0352941176470589,47.6077892455572,62.0758233421612,16,16.0000000000001,15.9999999999997,16,NaN,17.3313809469057,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0431372549019609,47.4149936041504,62.0970584774296,16,16,15.9999999999997,15.9999999999999,NaN,19.0058893751579,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0509803921568628,47.1844119801924,62.5643613091262,16,16.0000000000001,15.9999999999999,16,NaN,17.3973299970928,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0588235294117647,46.9164632402364,63.3002154211081,16,15.9999999999999,15.9999999999999,16,NaN,12.6898988565693,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0666666666666667,46.6116336971756,64.0181649280116,16,15.9999999999999,16,16,NaN,15.9856365294759,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0745098039215686,46.2704760291963,64.4312630713036,16,15.9999999999999,15.9999999999999,16,NaN,12.8911568518978,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0823529411764705,45.8936080516683,64.3690480723797,16,16.0000000000001,16,16,NaN,11.8122751528004,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0901960784313725,45.4817113448856,63.8524711661101,16,16.0000000000001,16.0000000000002,16.0000000000003,NaN,23.9769790462087,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.0980392156862746,45.0355297409124,63.0890894995964,16,15.9999999999999,15.9999999999999,15.9999999999999,NaN,12.0529313333677,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.105882352941177,44.5558676731213,62.3887914865264,16,16,15.9999999999998,15.9999999999999,NaN,22.3010192382606,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.113725490196078,44.0435883923372,62.0384365645741,16,16,15.9999999999998,16,NaN,13.4302861767574,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.12156862745098,43.499612053815,62.1873179654798,16,16,15.9999999999997,16,NaN,17.4006999581181,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.129411764705882,42.9249136795852,62.7839627441766,16,15.9999999999998,15.9999999999998,15.9999999999998,NaN,17.445529757436,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.137254901960784,42.3205210009951,63.585992103156,16,15.9999999999998,15.9999999999997,16,NaN,13.2815053623605,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.145098039215686,41.6875121865575,64.2471740254937,16,15.9999999999998,15.9999999999999,16,NaN,11.7757280064457,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.152941176470588,41.0270134604867,64.4611960542808,16,16,16.0000000000002,15.9999999999996,NaN,15.8460663780953,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.16078431372549,40.3401966175618,64.1083151982363,16,15.9999999999999,15.9999999999999,15.9999999999999,NaN,20.5005778816978,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.168627450980392,39.6282764401995,63.3322889096449,16,16.0000000000002,16.0000000000001,16.0000000000001,NaN,22.9544952901328,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.176470588235294,38.8925080238481,62.49842235635,16,16,15.9999999999999,16,NaN,12.3129612039717,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.184313725490196,38.1341840170312,62.0414978479037,16,15.9999999999998,15.9999999999998,16,NaN,18.5032450146072,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.192156862745098,37.3546317825652,62.2607019531386,16,15.9999999999999,16,16,NaN,9.07697786717043,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.2,36.555210486665,63.1266019606762,16,16.0000000000001,15.9999999999999,15.9999999999999,NaN,10.6190627108205,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.207843137254902,35.7373081228119,64.1535760008176,16,16,16,16.0000000000001,NaN,18.032416444207,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.215686274509804,34.902338477417,64.3991264617768,16,16,16.0000000000001,15.9999999999999,NaN,18.5759313095725,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.223529411764706,34.0517380444409,62.6658282215407,16,16,16.0000000000001,16,NaN,20.6212293732981,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.231372549019608,33.1869628962521,57.9302662122402,16,15.9999999999998,16,16.0000000000003,NaN,19.0939865754347,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.23921568627451,32.3094855181024,49.8712972981167,16,16,16,15.9999999999997,NaN,20.8480064536966,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.247058823529412,31.4207916136814,39.2119304339218,16,16,15.9999999999999,15.9999999999999,NaN,13.6755833897101,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.254901960784314,30.5223768892766,27.5989130910123,16,16.0000000000002,15.9999999999998,15.9999999999999,NaN,16.104510254066,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.262745098039216,29.6157438241059,16.993567365894,16,16,15.9999999999999,15.9999999999998,NaN,17.7631246230773,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.270588235294118,28.7023984344239,8.88340660072254,16,15.9999999999999,16,16,NaN,14.7009179179764,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.27843137254902,27.7838470390068,3.76999950730813,16,15.9999999999999,16.0000000000001,16,NaN,17.1568158838184,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.286274509803922,26.8615930336127,1.20159492179834,16,16.0000000000002,16,16,NaN,15.4641867711816,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.294117647058824,25.9371336819886,0.243072287032305,16,16.0000000000001,15.9999999999999,16.0000000000002,NaN,16.2217526996987,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.301960784313726,25.0119569309447,0.0176856603439238,16,16.0000000000001,15.9999999999998,16,NaN,12.8601835059671,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.309803921568627,24.0875382569597,0.000634755232692103,16,16,15.9999999999998,16,NaN,21.875253441561,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.317647058823529,23.1653375516905,0.00235875216670754,16,16,15.9999999999997,16.0000000000001,NaN,18.1475088499815,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.325490196078431,22.2467960536675,8.34912391442909e-05,16,16,15.9999999999999,16,NaN,18.0475737487118,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.333333333333333,21.3333333333334,0.0012226832060701,16,16.0000000000001,16,16,NaN,13.3497366106296,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.341176470588235,20.4263443384547,0.00260215006502877,16,16.0000000000001,15.9999999999999,16.0000000000002,NaN,21.079710727413,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.349019607843137,19.5271965067789,0.00111324848752174,16,16,16,16.0000000000001,NaN,12.7935282634532,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.356862745098039,18.6372269526449,1.30551263910255e-05,16,15.9999999999998,15.9999999999999,15.9999999999999,NaN,17.1273183003663,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.364705882352941,17.7577397340702,0.00142377471865309,16,16.0000000000001,15.9999999999999,16.0000000000002,NaN,12.5727687605089,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.372549019607843,16.8900032066392,0.00261461568331242,16,16.0000000000001,15.9999999999997,15.9999999999999,NaN,13.8703464975282,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.380392156862745,16.0352474703002,0.00145040668935085,16,15.9999999999999,15.9999999999997,16,NaN,23.991718270993,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.388235294117647,15.194661914952,3.84504501152349e-05,16,16,15.9999999999997,15.9999999999999,NaN,19.8773689810742,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.396078431372549,14.3693928704557,0.000806294595292367,16,15.9999999999999,15.9999999999998,16.0000000000001,NaN,14.8723539698756,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.403921568627451,13.5605413664514,0.00241732355714808,16,16,16,15.9999999999998,NaN,15.8705632271302,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.411764705882353,12.7691610070886,0.00218267937291592,16,16,16.0000000000002,15.9999999999999,NaN,11.1978241120526,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.419607843137255,11.9962559654983,0.00051330829946291,16,16.0000000000001,16,16,NaN,17.760101292731,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.427450980392157,11.2427791025412,0.00013585815502542,16,16,16.0000000000001,15.9999999999998,NaN,18.0856557676222,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.435294117647059,10.5096302140597,0.00164352107286446,16,16,15.9999999999998,16,NaN,13.5284911744798,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.443137254901961,9.79765441055174,0.00261167025488329,16,16,15.9999999999998,16.0000000000002,NaN,17.4870734622929,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.450980392156863,9.10764063285561,0.00150881797287648,16,16.0000000000001,15.9999999999997,16,NaN,10.8930335201197,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.458823529411765,8.44032030710626,8.84812850849785e-05,16,16,15.9999999999998,15.9999999999998,NaN,18.2630225268851,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.466666666666667,7.79636614188265,0.000580608137554128,16,16.0000000000002,15.9999999999999,15.9999999999999,NaN,10.9248294244871,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.474509803921569,7.17639107011744,0.00220370264253761,16,16,16.0000000000004,15.9999999999999,NaN,19.1438266134636,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.482352941176471,6.58094733799106,0.00242311791246006,16,15.9999999999999,16,16.0000000000001,NaN,14.8611586877157,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.490196078431373,6.01052574266984,0.000903342562607379,16,16.0000000000001,16,15.9999999999999,NaN,13.1878661404002,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.498039215686275,5.46555502038873,4.65783668013076e-06,16,15.9999999999999,16.0000000000001,16,NaN,26.7075144476673,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.505882352941176,4.94640138601298,0.00111855570908111,16,16,15.9999999999999,16,NaN,13.2614479282823,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.513725490196078,4.45336822484241,0.00253285458796209,16,15.9999999999999,16,16.0000000000002,NaN,15.7531520437477,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.52156862745098,3.98669593705625,0.00207923524836017,16,16,16.0000000000001,16,NaN,15.6797901654831,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.529411764705882,3.54656193482129,0.000455990084447377,16,16.0000000000001,16.0000000000003,15.9999999999999,NaN,20.4032820183571,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.537254901960784,3.1330807917193,0.000143314210859182,16,16.0000000000002,15.9999999999999,16,NaN,15.9006140694891,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.545098039215686,2.74630454377801,0.00160883684509016,16,16,15.9999999999999,16,NaN,15.0051752969916,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.552941176470588,2.38622314102314,0.00260784767600822,16,16.0000000000001,15.9999999999997,15.9999999999999,NaN,19.2078092425404,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.56078431372549,2.05276504810421,0.00161696765765988,16,16,15.9999999999997,15.9999999999999,NaN,17.3580889378396,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.568627450980392,1.74579799218652,0.000149142128152785,16,16.0000000000001,16.0000000000001,15.9999999999998,NaN,11.4932968787928,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.576470588235294,1.46512985594344,0.000440442963533084,16,15.9999999999999,15.9999999999999,15.9999999999999,NaN,12.0219713141366,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.584313725490196,1.21050971313629,0.00204897519477482,16,16,15.9999999999997,15.9999999999999,NaN,13.3022716940832,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.592156862745098,0.981629003918261,0.00253252426204381,16,15.9999999999998,16.0000000000001,16,NaN,17.2781992282905,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.6,0.778122846668317,0.00115843255986261,16,15.9999999999999,16,16.0000000000001,NaN,13.3248521813819,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.607843137254902,0.59957148282676,1.10478836604774e-05,16,16.0000000000001,16,16,NaN,21.0906000134781,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.615686274509804,0.445501850885042,0.000829001142220962,16,15.9999999999998,15.9999999999998,16,NaN,20.2038235219803,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.623529411764706,0.315389285372017,0.00237369694041271,16,16.0000000000002,15.9999999999999,16,NaN,11.4893435389189,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.631372549019608,0.208659336376843,0.00230823605595577,16,16,15.9999999999999,15.9999999999999,NaN,17.5968383033476,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.63921568627451,0.12468970485943,0.000732715450141148,16,16.0000000000002,15.9999999999999,16.0000000000002,NaN,14.5174824143301,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.647058823529412,0.0628122887217905,2.83274756782464e-05,16,15.9999999999999,16.0000000000001,16,NaN,15.8203932530624,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.654901960784314,0.0223153343467047,0.00125559917212973,16,16,16.0000000000002,15.9999999999997,NaN,16.2831314486532,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.662745098039216,0.00244568805938745,0.00255533966241508,16,16.0000000000001,16.0000000000002,15.9999999999998,NaN,19.0255871463776,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.670588235294118,0.00241114172692873,0.00196218693255165,16,16.0000000000002,16,16.0000000000003,NaN,15.3688206209772,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.67843137254902,0.0213828664870739,0.00037343531366752,16,16.0000000000001,16.0000000000001,16.0000000000001,NaN,12.2752902964302,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.686274509803922,0.058497928387303,0.00019094010235241,16,15.9999999999998,15.9999999999998,16.0000000000001,NaN,17.4392656055948,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.694117647058824,0.112861879520649,0.00169276232460936,16,16.0000000000001,15.9999999999998,15.9999999999997,NaN,14.6967238123733,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.701960784313725,0.183551418066017,0.00261362422724583,16,16.0000000000002,16,16,NaN,14.654108442419,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.709803921568627,0.269617110477552,0.00156422454161062,16,16.0000000000003,16,16,NaN,13.4169408580565,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.717647058823529,0.370086168922559,0.000127708343336976,16,15.9999999999999,16,16.0000000000003,NaN,17.0456479670533,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.725490196078431,0.483965276936852,0.000471830854761852,16,16,16.0000000000005,16.0000000000001,NaN,11.5508230553919,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.733333333333333,0.610243456156059,0.00208004392966134,16,15.9999999999999,16.0000000000002,15.9999999999998,NaN,10.2276359226843,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.741176470588235,0.747894966885396,0.00253015515792276,16,16.0000000000003,16.0000000000001,16,NaN,13.3206572069153,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.749019607843137,0.89588223519539,0.00114459271886702,16,15.9999999999999,16,16,NaN,13.0958130235756,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.756862745098039,1.05315879917095,9.88252001410155e-06,16,16,15.9999999999998,15.9999999999997,NaN,14.2398898800605,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.764705882352941,1.21867226690118,0.000831576382703502,16,15.9999999999998,15.9999999999999,16.0000000000002,NaN,17.5835932729363,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.772549019607843,1.39136727877448,0.00236630587796572,16,16,16,16,NaN,11.5784006760085,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.780392156862745,1.57018846663965,0.00229865618179161,16,15.9999999999997,16.0000000000002,16.0000000000003,NaN,20.8734751263766,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.788235294117647,1.75408340240697,0.00073109421680625,16,16,16,16.0000000000001,NaN,13.6758079101766,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.796078431372549,1.94200552869556,2.76848177352001e-05,16,15.9999999999999,15.9999999999998,15.9999999999999,NaN,13.5089673049015,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.803921568627451,2.13291706418365,0.00124963764699095,16,16,16.0000000000001,15.9999999999997,NaN,12.8541023277853,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.811764705882353,2.32579187638626,0.00255557075388672,16,16.0000000000002,16.0000000000002,16.0000000000002,NaN,15.3987251459026,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.819607843137255,2.51961831467085,0.00197683559731735,16,16.0000000000003,15.9999999999996,15.9999999999999,NaN,24.9206233157165,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.827450980392157,2.71340199642524,0.000385443410994598,16,16.0000000000002,15.9999999999995,15.9999999999999,NaN,14.9799526784056,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.835294117647059,2.90616853941174,0.000182032133464812,16,16,16.0000000000001,15.9999999999998,NaN,16.8781193638805,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.843137254901961,3.09696623348198,0.00167923043659142,16,15.9999999999998,15.9999999999999,15.9999999999999,NaN,15.1210071029064,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.850980392156863,3.28486864497771,0.00262803180329669,16,15.9999999999999,16.0000000000002,16.0000000000001,NaN,17.5311328376881,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.858823529411765,3.46897714731729,0.00160185767998948,16,16,15.9999999999998,16.0000000000001,NaN,12.772480255993,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.866666666666667,3.64842337145237,0.000143612978595044,16,15.9999999999997,16.0000000000002,15.9999999999998,NaN,16.6641192007069,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.874509803921569,3.82237157008183,0.000443533405762179,16,16.0000000000001,15.9999999999998,16,NaN,16.3800041638854,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.882352941176471,3.99002088972744,0.00204423638979714,16,16,15.9999999999998,16.0000000000002,NaN,14.4497066185212,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.890196078431372,4.15060754500736,0.0025323885623268,16,15.9999999999999,15.9999999999999,16.0000000000002,NaN,10.5604163813542,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.898039215686274,4.30340688968815,0.00117308634673634,16,16,16,16.0000000000001,NaN,16.2452028875281,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.905882352941176,4.4477353793565,1.4203080633477e-05,16,16.0000000000003,15.9999999999999,16,NaN,17.497611940887,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.913725490196079,4.58295242082026,0.000800243893945952,16,16.0000000000003,16.0000000000003,16.0000000000001,NaN,16.7121361970772,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.92156862745098,4.70846210363484,0.00234523903977042,16,15.9999999999996,16.0000000000001,16,NaN,18.1053322049715,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.929411764705882,4.82371480944274,0.00232051295912019,16,15.9999999999999,16.0000000000001,15.9999999999996,NaN,12.4221434868726,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.937254901960784,4.92820869512039,0.000763231112842612,16,16.0000000000001,15.9999999999999,16,NaN,14.6672097009521,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.945098039215686,5.02149104604115,2.08321256689601e-05,16,16,16.0000000000001,16.0000000000003,NaN,16.1798140297956,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.952941176470588,5.10315949608695,0.0012150426086123,16,15.9999999999998,15.9999999999994,16.0000000000003,NaN,15.4335489784441,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.96078431372549,5.17286311137214,0.00255106475443535,16,15.9999999999998,16,16,NaN,16.5260555623953,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.968627450980392,5.23030333498506,0.00201885563735326,16,16,15.9999999999997,15.9999999999998,NaN,12.8107102171744,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.976470588235294,5.27523479039542,0.000419212497531115,16,16.0000000000003,16.0000000000008,16.0000000000005,NaN,21.4574824286456,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.984313725490196,5.3074659415305,0.000158083397446834,16,16.0000000000001,16.0000000000004,16.0000000000001,NaN,8.62986744667648,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0
0.992156862745098,5.32685960787784,0.00162471178937258,16,16,16.0000000000005,15.9999999999997,NaN,16.9059439412765,16,100000,0.00392156862745098,16,255,255,-0.2,0.2,1,-3.0329068439596,23,3,55,linear,3,256,255,1,17,17,0.75,0.75,remove_higher_index_from_first_minimum_distance_pair,unnormalized,4,0,1,0.918596344538474,1.10956395055647,0,firpm,0.025,0.08,[10 15],1,0.8,NaN,0.16637514838069,power2_exact,minimum_aperture,111,255,[0 1 12 20 72 78 82 108 111 113 126 135 151 158 172 200],random_offgrid,fixed_unit_magnitude,tolerance,P=1_noise_variance_varied,1,final,0,1,/Users/parthasarathi/Code/Personal/Winter_2026/JSAIT2025_revision_v2/Code_latest/final_simulation_scripts/cache/fig_B1_roi_beamgain,100,0,100,100,2300,23000,3100,31000,3900,39000,continuous_uniform,4,0.062622429108515,1,4700,47000,1,16,1,1,0


==> data_final/fig_A5_linePacking_NgGreaterNa_diagnostic_T17.csv <==
SNR,Pe_BC_A_Na288_Ng288,Plot_BC_A_Na288_Ng288,MSE_BC_A_Na288_Ng288,num_errors_BC_A_Na288_Ng288,dmin_BC_A_Na288_Ng288,gain_min_BC_A_Na288_Ng288,gain_median_BC_A_Na288_Ng288,gain_max_BC_A_Na288_Ng288,row_norm_min_BC_A_Na288_Ng288,row_norm_max_BC_A_Na288_Ng288,global_scale_BC_A_Na288_Ng288,target_error_BC_A_Na288_Ng288,Pe_CP_A_Na288_Ng288,Plot_CP_A_Na288_Ng288,MSE_CP_A_Na288_Ng288,num_errors_CP_A_Na288_Ng288,dmin_CP_A_Na288_Ng288,gain_min_CP_A_Na288_Ng288,gain_median_CP_A_Na288_Ng288,gain_max_CP_A_Na288_Ng288,row_norm_min_CP_A_Na288_Ng288,row_norm_max_CP_A_Na288_Ng288,global_scale_CP_A_Na288_Ng288,target_error_CP_A_Na288_Ng288,Pe_RandomPhase_A_Na288_Ng288,Plot_RandomPhase_A_Na288_Ng288,MSE_RandomPhase_A_Na288_Ng288,num_errors_RandomPhase_A_Na288_Ng288,dmin_median_RandomPhase_A_Na288_Ng288,dmin_min_RandomPhase_A_Na288_Ng288,dmin_max_RandomPhase_A_Na288_Ng288,gain_min_RandomPhase_A_Na288_Ng288,gain_median_RandomPhase_A_Na288_Ng288,gain_max_RandomPhase_A_Na288_Ng288,row_norm_min_RandomPhase_A_Na288_Ng288,row_norm_max_RandomPhase_A_Na288_Ng288,random_phase_seed_A_Na288_Ng288,random_phase_noise_seed_A_Na288_Ng288,Pe_RVQ_A_Na288_Ng288,Plot_RVQ_A_Na288_Ng288,MSE_RVQ_A_Na288_Ng288,num_errors_RVQ_A_Na288_Ng288,dmin_median_RVQ_A_Na288_Ng288,dmin_min_RVQ_A_Na288_Ng288,dmin_max_RVQ_A_Na288_Ng288,gain_min_RVQ_A_Na288_Ng288,gain_median_RVQ_A_Na288_Ng288,gain_max_RVQ_A_Na288_Ng288,row_norm_min_RVQ_A_Na288_Ng288,row_norm_max_RVQ_A_Na288_Ng288,rvq_seed_A_Na288_Ng288,rvq_noise_seed_A_Na288_Ng288,Na_A_Na288_Ng288,Ng_A_Na288_Ng288,cp_degree_cutoff_A_Na288_Ng288,cp_family_size_A_Na288_Ng288,cp_removed_index_A_Na288_Ng288,Pe_BC_A_Na226_Ng288,Plot_BC_A_Na226_Ng288,MSE_BC_A_Na226_Ng288,num_errors_BC_A_Na226_Ng288,dmin_BC_A_Na226_Ng288,gain_min_BC_A_Na226_Ng288,gain_median_BC_A_Na226_Ng288,gain_max_BC_A_Na226_Ng288,row_norm_min_BC_A_Na226_Ng288,row_norm_max_BC_A_Na226_Ng288,global_scale_BC_A_Na226_Ng288,target_error_BC_A_Na226_Ng288,Pe_CP_A_Na226_Ng288,Plot_CP_A_Na226_Ng288,MSE_CP_A_Na226_Ng288,num_errors_CP_A_Na226_Ng288,dmin_CP_A_Na226_Ng288,gain_min_CP_A_Na226_Ng288,gain_median_CP_A_Na226_Ng288,gain_max_CP_A_Na226_Ng288,row_norm_min_CP_A_Na226_Ng288,row_norm_max_CP_A_Na226_Ng288,global_scale_CP_A_Na226_Ng288,target_error_CP_A_Na226_Ng288,Pe_RandomPhase_A_Na226_Ng288,Plot_RandomPhase_A_Na226_Ng288,MSE_RandomPhase_A_Na226_Ng288,num_errors_RandomPhase_A_Na226_Ng288,dmin_median_RandomPhase_A_Na226_Ng288,dmin_min_RandomPhase_A_Na226_Ng288,dmin_max_RandomPhase_A_Na226_Ng288,gain_min_RandomPhase_A_Na226_Ng288,gain_median_RandomPhase_A_Na226_Ng288,gain_max_RandomPhase_A_Na226_Ng288,row_norm_min_RandomPhase_A_Na226_Ng288,row_norm_max_RandomPhase_A_Na226_Ng288,random_phase_seed_A_Na226_Ng288,random_phase_noise_seed_A_Na226_Ng288,Pe_RVQ_A_Na226_Ng288,Plot_RVQ_A_Na226_Ng288,MSE_RVQ_A_Na226_Ng288,num_errors_RVQ_A_Na226_Ng288,dmin_median_RVQ_A_Na226_Ng288,dmin_min_RVQ_A_Na226_Ng288,dmin_max_RVQ_A_Na226_Ng288,gain_min_RVQ_A_Na226_Ng288,gain_median_RVQ_A_Na226_Ng288,gain_max_RVQ_A_Na226_Ng288,row_norm_min_RVQ_A_Na226_Ng288,row_norm_max_RVQ_A_Na226_Ng288,rvq_seed_A_Na226_Ng288,rvq_noise_seed_A_Na226_Ng288,Na_A_Na226_Ng288,Ng_A_Na226_Ng288,cp_degree_cutoff_A_Na226_Ng288,cp_family_size_A_Na226_Ng288,cp_removed_index_A_Na226_Ng288,Pe_BC_A_Na144_Ng288,Plot_BC_A_Na144_Ng288,MSE_BC_A_Na144_Ng288,num_errors_BC_A_Na144_Ng288,dmin_BC_A_Na144_Ng288,gain_min_BC_A_Na144_Ng288,gain_median_BC_A_Na144_Ng288,gain_max_BC_A_Na144_Ng288,row_norm_min_BC_A_Na144_Ng288,row_norm_max_BC_A_Na144_Ng288,global_scale_BC_A_Na144_Ng288,target_error_BC_A_Na144_Ng288,Pe_CP_A_Na144_Ng288,Plot_CP_A_Na144_Ng288,MSE_CP_A_Na144_Ng288,num_errors_CP_A_Na144_Ng288,dmin_CP_A_Na144_Ng288,gain_min_CP_A_Na144_Ng288,gain_median_CP_A_Na144_Ng288,gain_max_CP_A_Na144_Ng288,row_norm_min_CP_A_Na144_Ng288,row_norm_max_CP_A_Na144_Ng288,global_scale_CP_A_Na144_Ng288,target_error_CP_A_Na144_Ng288,Pe_RandomPhase_A_Na144_Ng288,Plot_RandomPhase_A_Na144_Ng288,MSE_RandomPhase_A_Na144_Ng288,num_errors_RandomPhase_A_Na144_Ng288,dmin_median_RandomPhase_A_Na144_Ng288,dmin_min_RandomPhase_A_Na144_Ng288,dmin_max_RandomPhase_A_Na144_Ng288,gain_min_RandomPhase_A_Na144_Ng288,gain_median_RandomPhase_A_Na144_Ng288,gain_max_RandomPhase_A_Na144_Ng288,row_norm_min_RandomPhase_A_Na144_Ng288,row_norm_max_RandomPhase_A_Na144_Ng288,random_phase_seed_A_Na144_Ng288,random_phase_noise_seed_A_Na144_Ng288,Pe_RVQ_A_Na144_Ng288,Plot_RVQ_A_Na144_Ng288,MSE_RVQ_A_Na144_Ng288,num_errors_RVQ_A_Na144_Ng288,dmin_median_RVQ_A_Na144_Ng288,dmin_min_RVQ_A_Na144_Ng288,dmin_max_RVQ_A_Na144_Ng288,gain_min_RVQ_A_Na144_Ng288,gain_median_RVQ_A_Na144_Ng288,gain_max_RVQ_A_Na144_Ng288,row_norm_min_RVQ_A_Na144_Ng288,row_norm_max_RVQ_A_Na144_Ng288,rvq_seed_A_Na144_Ng288,rvq_noise_seed_A_Na144_Ng288,Na_A_Na144_Ng288,Ng_A_Na144_Ng288,cp_degree_cutoff_A_Na144_Ng288,cp_family_size_A_Na144_Ng288,cp_removed_index_A_Na144_Ng288,error_metric_panel_A,error_epsilon_panel_A,Pe_BC_B_Na288_Ng288,Plot_BC_B_Na288_Ng288,MSE_BC_B_Na288_Ng288,num_errors_BC_B_Na288_Ng288,dmin_BC_B_Na288_Ng288,gain_min_BC_B_Na288_Ng288,gain_median_BC_B_Na288_Ng288,gain_max_BC_B_Na288_Ng288,row_norm_min_BC_B_Na288_Ng288,row_norm_max_BC_B_Na288_Ng288,global_scale_BC_B_Na288_Ng288,target_error_BC_B_Na288_Ng288,Pe_CP_B_Na288_Ng288,Plot_CP_B_Na288_Ng288,MSE_CP_B_Na288_Ng288,num_errors_CP_B_Na288_Ng288,dmin_CP_B_Na288_Ng288,gain_min_CP_B_Na288_Ng288,gain_median_CP_B_Na288_Ng288,gain_max_CP_B_Na288_Ng288,row_norm_min_CP_B_Na288_Ng288,row_norm_max_CP_B_Na288_Ng288,global_scale_CP_B_Na288_Ng288,target_error_CP_B_Na288_Ng288,Pe_RandomPhase_B_Na288_Ng288,Plot_RandomPhase_B_Na288_Ng288,MSE_RandomPhase_B_Na288_Ng288,num_errors_RandomPhase_B_Na288_Ng288,dmin_median_RandomPhase_B_Na288_Ng288,dmin_min_RandomPhase_B_Na288_Ng288,dmin_max_RandomPhase_B_Na288_Ng288,gain_min_RandomPhase_B_Na288_Ng288,gain_median_RandomPhase_B_Na288_Ng288,gain_max_RandomPhase_B_Na288_Ng288,row_norm_min_RandomPhase_B_Na288_Ng288,row_norm_max_RandomPhase_B_Na288_Ng288,random_phase_seed_B_Na288_Ng288,random_phase_noise_seed_B_Na288_Ng288,Pe_RVQ_B_Na288_Ng288,Plot_RVQ_B_Na288_Ng288,MSE_RVQ_B_Na288_Ng288,num_errors_RVQ_B_Na288_Ng288,dmin_median_RVQ_B_Na288_Ng288,dmin_min_RVQ_B_Na288_Ng288,dmin_max_RVQ_B_Na288_Ng288,gain_min_RVQ_B_Na288_Ng288,gain_median_RVQ_B_Na288_Ng288,gain_max_RVQ_B_Na288_Ng288,row_norm_min_RVQ_B_Na288_Ng288,row_norm_max_RVQ_B_Na288_Ng288,rvq_seed_B_Na288_Ng288,rvq_noise_seed_B_Na288_Ng288,Na_B_Na288_Ng288,Ng_B_Na288_Ng288,cp_degree_cutoff_B_Na288_Ng288,cp_family_size_B_Na288_Ng288,cp_removed_index_B_Na288_Ng288,Pe_BC_B_Na288_Ng576,Plot_BC_B_Na288_Ng576,MSE_BC_B_Na288_Ng576,num_errors_BC_B_Na288_Ng576,dmin_BC_B_Na288_Ng576,gain_min_BC_B_Na288_Ng576,gain_median_BC_B_Na288_Ng576,gain_max_BC_B_Na288_Ng576,row_norm_min_BC_B_Na288_Ng576,row_norm_max_BC_B_Na288_Ng576,global_scale_BC_B_Na288_Ng576,target_error_BC_B_Na288_Ng576,Pe_CP_B_Na288_Ng576,Plot_CP_B_Na288_Ng576,MSE_CP_B_Na288_Ng576,num_errors_CP_B_Na288_Ng576,dmin_CP_B_Na288_Ng576,gain_min_CP_B_Na288_Ng576,gain_median_CP_B_Na288_Ng576,gain_max_CP_B_Na288_Ng576,row_norm_min_CP_B_Na288_Ng576,row_norm_max_CP_B_Na288_Ng576,global_scale_CP_B_Na288_Ng576,target_error_CP_B_Na288_Ng576,Pe_RandomPhase_B_Na288_Ng576,Plot_RandomPhase_B_Na288_Ng576,MSE_RandomPhase_B_Na288_Ng576,num_errors_RandomPhase_B_Na288_Ng576,dmin_median_RandomPhase_B_Na288_Ng576,dmin_min_RandomPhase_B_Na288_Ng576,dmin_max_RandomPhase_B_Na288_Ng576,gain_min_RandomPhase_B_Na288_Ng576,gain_median_RandomPhase_B_Na288_Ng576,gain_max_RandomPhase_B_Na288_Ng576,row_norm_min_RandomPhase_B_Na288_Ng576,row_norm_max_RandomPhase_B_Na288_Ng576,random_phase_seed_B_Na288_Ng576,random_phase_noise_seed_B_Na288_Ng576,Pe_RVQ_B_Na288_Ng576,Plot_RVQ_B_Na288_Ng576,MSE_RVQ_B_Na288_Ng576,num_errors_RVQ_B_Na288_Ng576,dmin_median_RVQ_B_Na288_Ng576,dmin_min_RVQ_B_Na288_Ng576,dmin_max_RVQ_B_Na288_Ng576,gain_min_RVQ_B_Na288_Ng576,gain_median_RVQ_B_Na288_Ng576,gain_max_RVQ_B_Na288_Ng576,row_norm_min_RVQ_B_Na288_Ng576,row_norm_max_RVQ_B_Na288_Ng576,rvq_seed_B_Na288_Ng576,rvq_noise_seed_B_Na288_Ng576,Na_B_Na288_Ng576,Ng_B_Na288_Ng576,cp_degree_cutoff_B_Na288_Ng576,cp_family_size_B_Na288_Ng576,cp_removed_index_B_Na288_Ng576,Pe_BC_B_Na288_Ng864,Plot_BC_B_Na288_Ng864,MSE_BC_B_Na288_Ng864,num_errors_BC_B_Na288_Ng864,dmin_BC_B_Na288_Ng864,gain_min_BC_B_Na288_Ng864,gain_median_BC_B_Na288_Ng864,gain_max_BC_B_Na288_Ng864,row_norm_min_BC_B_Na288_Ng864,row_norm_max_BC_B_Na288_Ng864,global_scale_BC_B_Na288_Ng864,target_error_BC_B_Na288_Ng864,Pe_CP_B_Na288_Ng864,Plot_CP_B_Na288_Ng864,MSE_CP_B_Na288_Ng864,num_errors_CP_B_Na288_Ng864,dmin_CP_B_Na288_Ng864,gain_min_CP_B_Na288_Ng864,gain_median_CP_B_Na288_Ng864,gain_max_CP_B_Na288_Ng864,row_norm_min_CP_B_Na288_Ng864,row_norm_max_CP_B_Na288_Ng864,global_scale_CP_B_Na288_Ng864,target_error_CP_B_Na288_Ng864,Pe_RandomPhase_B_Na288_Ng864,Plot_RandomPhase_B_Na288_Ng864,MSE_RandomPhase_B_Na288_Ng864,num_errors_RandomPhase_B_Na288_Ng864,dmin_median_RandomPhase_B_Na288_Ng864,dmin_min_RandomPhase_B_Na288_Ng864,dmin_max_RandomPhase_B_Na288_Ng864,gain_min_RandomPhase_B_Na288_Ng864,gain_median_RandomPhase_B_Na288_Ng864,gain_max_RandomPhase_B_Na288_Ng864,row_norm_min_RandomPhase_B_Na288_Ng864,row_norm_max_RandomPhase_B_Na288_Ng864,random_phase_seed_B_Na288_Ng864,random_phase_noise_seed_B_Na288_Ng864,Pe_RVQ_B_Na288_Ng864,Plot_RVQ_B_Na288_Ng864,MSE_RVQ_B_Na288_Ng864,num_errors_RVQ_B_Na288_Ng864,dmin_median_RVQ_B_Na288_Ng864,dmin_min_RVQ_B_Na288_Ng864,dmin_max_RVQ_B_Na288_Ng864,gain_min_RVQ_B_Na288_Ng864,gain_median_RVQ_B_Na288_Ng864,gain_max_RVQ_B_Na288_Ng864,row_norm_min_RVQ_B_Na288_Ng864,row_norm_max_RVQ_B_Na288_Ng864,rvq_seed_B_Na288_Ng864,rvq_noise_seed_B_Na288_Ng864,Na_B_Na288_Ng864,Ng_B_Na288_Ng864,cp_degree_cutoff_B_Na288_Ng864,cp_family_size_B_Na288_Ng864,cp_removed_index_B_Na288_Ng864,error_metric_panel_B,error_epsilon_panel_B,Pe_BC_C_Na288_Ng288,Plot_BC_C_Na288_Ng288,MSE_BC_C_Na288_Ng288,num_errors_BC_C_Na288_Ng288,dmin_BC_C_Na288_Ng288,gain_min_BC_C_Na288_Ng288,gain_median_BC_C_Na288_Ng288,gain_max_BC_C_Na288_Ng288,row_norm_min_BC_C_Na288_Ng288,row_norm_max_BC_C_Na288_Ng288,global_scale_BC_C_Na288_Ng288,target_error_BC_C_Na288_Ng288,Pe_CP_C_Na288_Ng288,Plot_CP_C_Na288_Ng288,MSE_CP_C_Na288_Ng288,num_errors_CP_C_Na288_Ng288,dmin_CP_C_Na288_Ng288,gain_min_CP_C_Na288_Ng288,gain_median_CP_C_Na288_Ng288,gain_max_CP_C_Na288_Ng288,row_norm_min_CP_C_Na288_Ng288,row_norm_max_CP_C_Na288_Ng288,global_scale_CP_C_Na288_Ng288,target_error_CP_C_Na288_Ng288,Pe_RandomPhase_C_Na288_Ng288,Plot_RandomPhase_C_Na288_Ng288,MSE_RandomPhase_C_Na288_Ng288,num_errors_RandomPhase_C_Na288_Ng288,dmin_median_RandomPhase_C_Na288_Ng288,dmin_min_RandomPhase_C_Na288_Ng288,dmin_max_RandomPhase_C_Na288_Ng288,gain_min_RandomPhase_C_Na288_Ng288,gain_median_RandomPhase_C_Na288_Ng288,gain_max_RandomPhase_C_Na288_Ng288,row_norm_min_RandomPhase_C_Na288_Ng288,row_norm_max_RandomPhase_C_Na288_Ng288,random_phase_seed_C_Na288_Ng288,random_phase_noise_seed_C_Na288_Ng288,Pe_RVQ_C_Na288_Ng288,Plot_RVQ_C_Na288_Ng288,MSE_RVQ_C_Na288_Ng288,num_errors_RVQ_C_Na288_Ng288,dmin_median_RVQ_C_Na288_Ng288,dmin_min_RVQ_C_Na288_Ng288,dmin_max_RVQ_C_Na288_Ng288,gain_min_RVQ_C_Na288_Ng288,gain_median_RVQ_C_Na288_Ng288,gain_max_RVQ_C_Na288_Ng288,row_norm_min_RVQ_C_Na288_Ng288,row_norm_max_RVQ_C_Na288_Ng288,rvq_seed_C_Na288_Ng288,rvq_noise_seed_C_Na288_Ng288,Na_C_Na288_Ng288,Ng_C_Na288_Ng288,cp_degree_cutoff_C_Na288_Ng288,cp_family_size_C_Na288_Ng288,cp_removed_index_C_Na288_Ng288,Pe_BC_C_Na288_Ng576,Plot_BC_C_Na288_Ng576,MSE_BC_C_Na288_Ng576,num_errors_BC_C_Na288_Ng576,dmin_BC_C_Na288_Ng576,gain_min_BC_C_Na288_Ng576,gain_median_BC_C_Na288_Ng576,gain_max_BC_C_Na288_Ng576,row_norm_min_BC_C_Na288_Ng576,row_norm_max_BC_C_Na288_Ng576,global_scale_BC_C_Na288_Ng576,target_error_BC_C_Na288_Ng576,Pe_CP_C_Na288_Ng576,Plot_CP_C_Na288_Ng576,MSE_CP_C_Na288_Ng576,num_errors_CP_C_Na288_Ng576,dmin_CP_C_Na288_Ng576,gain_min_CP_C_Na288_Ng576,gain_median_CP_C_Na288_Ng576,gain_max_CP_C_Na288_Ng576,row_norm_min_CP_C_Na288_Ng576,row_norm_max_CP_C_Na288_Ng576,global_scale_CP_C_Na288_Ng576,target_error_CP_C_Na288_Ng576,Pe_RandomPhase_C_Na288_Ng576,Plot_RandomPhase_C_Na288_Ng576,MSE_RandomPhase_C_Na288_Ng576,num_errors_RandomPhase_C_Na288_Ng576,dmin_median_RandomPhase_C_Na288_Ng576,dmin_min_RandomPhase_C_Na288_Ng576,dmin_max_RandomPhase_C_Na288_Ng576,gain_min_RandomPhase_C_Na288_Ng576,gain_median_RandomPhase_C_Na288_Ng576,gain_max_RandomPhase_C_Na288_Ng576,row_norm_min_RandomPhase_C_Na288_Ng576,row_norm_max_RandomPhase_C_Na288_Ng576,random_phase_seed_C_Na288_Ng576,random_phase_noise_seed_C_Na288_Ng576,Pe_RVQ_C_Na288_Ng576,Plot_RVQ_C_Na288_Ng576,MSE_RVQ_C_Na288_Ng576,num_errors_RVQ_C_Na288_Ng576,dmin_median_RVQ_C_Na288_Ng576,dmin_min_RVQ_C_Na288_Ng576,dmin_max_RVQ_C_Na288_Ng576,gain_min_RVQ_C_Na288_Ng576,gain_median_RVQ_C_Na288_Ng576,gain_max_RVQ_C_Na288_Ng576,row_norm_min_RVQ_C_Na288_Ng576,row_norm_max_RVQ_C_Na288_Ng576,rvq_seed_C_Na288_Ng576,rvq_noise_seed_C_Na288_Ng576,Na_C_Na288_Ng576,Ng_C_Na288_Ng576,cp_degree_cutoff_C_Na288_Ng576,cp_family_size_C_Na288_Ng576,cp_removed_index_C_Na288_Ng576,Pe_BC_C_Na288_Ng864,Plot_BC_C_Na288_Ng864,MSE_BC_C_Na288_Ng864,num_errors_BC_C_Na288_Ng864,dmin_BC_C_Na288_Ng864,gain_min_BC_C_Na288_Ng864,gain_median_BC_C_Na288_Ng864,gain_max_BC_C_Na288_Ng864,row_norm_min_BC_C_Na288_Ng864,row_norm_max_BC_C_Na288_Ng864,global_scale_BC_C_Na288_Ng864,target_error_BC_C_Na288_Ng864,Pe_CP_C_Na288_Ng864,Plot_CP_C_Na288_Ng864,MSE_CP_C_Na288_Ng864,num_errors_CP_C_Na288_Ng864,dmin_CP_C_Na288_Ng864,gain_min_CP_C_Na288_Ng864,gain_median_CP_C_Na288_Ng864,gain_max_CP_C_Na288_Ng864,row_norm_min_CP_C_Na288_Ng864,row_norm_max_CP_C_Na288_Ng864,global_scale_CP_C_Na288_Ng864,target_error_CP_C_Na288_Ng864,Pe_RandomPhase_C_Na288_Ng864,Plot_RandomPhase_C_Na288_Ng864,MSE_RandomPhase_C_Na288_Ng864,num_errors_RandomPhase_C_Na288_Ng864,dmin_median_RandomPhase_C_Na288_Ng864,dmin_min_RandomPhase_C_Na288_Ng864,dmin_max_RandomPhase_C_Na288_Ng864,gain_min_RandomPhase_C_Na288_Ng864,gain_median_RandomPhase_C_Na288_Ng864,gain_max_RandomPhase_C_Na288_Ng864,row_norm_min_RandomPhase_C_Na288_Ng864,row_norm_max_RandomPhase_C_Na288_Ng864,random_phase_seed_C_Na288_Ng864,random_phase_noise_seed_C_Na288_Ng864,Pe_RVQ_C_Na288_Ng864,Plot_RVQ_C_Na288_Ng864,MSE_RVQ_C_Na288_Ng864,num_errors_RVQ_C_Na288_Ng864,dmin_median_RVQ_C_Na288_Ng864,dmin_min_RVQ_C_Na288_Ng864,dmin_max_RVQ_C_Na288_Ng864,gain_min_RVQ_C_Na288_Ng864,gain_median_RVQ_C_Na288_Ng864,gain_max_RVQ_C_Na288_Ng864,row_norm_min_RVQ_C_Na288_Ng864,row_norm_max_RVQ_C_Na288_Ng864,rvq_seed_C_Na288_Ng864,rvq_noise_seed_C_Na288_Ng864,Na_C_Na288_Ng864,Ng_C_Na288_Ng864,cp_degree_cutoff_C_Na288_Ng864,cp_family_size_C_Na288_Ng864,cp_removed_index_C_Na288_Ng864,error_metric_panel_C,error_epsilon_panel_C,T,Nmc,doa_mode,error_metric,fixed_alpha_real,fixed_alpha_imag,fixed_alpha_abs,fixed_alpha_phase_rad,deterministic_power_rule,N_random_codebooks,random_phase_mode,random_phase_alphabet_size,random_phase_power_rule,random_phase_entry_magnitude_rule,rvq_power_rule,rvq_target_column_norm,rvq_sampling_rule,bc_shift_layout,bc_shifts,bc_minimum_aperture_span,bc_containing_array_size,truth_seed,run_mode
-5,0.61172,0.61172,0.402337577160494,61172,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.6159,0.6159,0.42699095630787,61590,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.64,0.64,0.430045870949074,64000,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.63741,0.63741,0.425448155864198,63741,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0.61222,0.61222,0.408148400848765,61222,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.71096,0.71096,0.487742059220679,71096,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.64173,0.64173,0.419236864390432,64173,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.63959,0.63959,0.424354608410494,63959,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.88891,0.88891,0.595446728395062,88891,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.87886,0.87886,0.59889642023534,87886,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.6528,0.6528,0.402640450424383,65280,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.65235,0.65235,0.401309762249228,65235,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0.61364,0.61364,0.407185527584876,61364,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.61199,0.61199,0.425205515528549,61199,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.63627,0.63627,0.422446092785494,63627,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.63341,0.63341,0.42612545621142,63341,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.71224,0.71224,0.431998226514274,71224,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.92357,0.92357,0.630930236545139,92357,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.72421,0.72421,0.453353134645062,72421,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.72538,0.72538,0.459393517071759,72538,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.78117,0.78117,0.430842919881686,78117,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.97754,0.97754,0.656793658693416,97754,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.78227,0.78227,0.456429752764918,78227,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.78275,0.78275,0.458295846675669,78275,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0.61364,0.61364,0.407185527584876,61364,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.61199,0.61199,0.425205515528549,61199,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.63627,0.63627,0.422446092785494,63627,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.63341,0.63341,0.42612545621142,63341,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.6429,0.6429,0.431998226514274,64290,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.91009,0.91009,0.630930236545139,91009,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.68573,0.68573,0.453353134645062,68573,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.688,0.688,0.459393517071759,68800,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.6495,0.6495,0.430842919881686,64950,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.96309,0.96309,0.656793658693416,96309,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.69145,0.69145,0.456429752764918,69145,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.69197,0.69197,0.458295846675669,69197,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
-4,0.47708,0.47708,0.314154551022376,47708,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.48092,0.48092,0.334515675154321,48092,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.51941,0.51941,0.349262536651235,51941,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.51136,0.51136,0.339942561246142,51136,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0.48003,0.48003,0.319510286940586,48003,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.59686,0.59686,0.410223501157407,59686,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.52133,0.52133,0.340128504533179,52133,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.51569,0.51569,0.341464358121142,51569,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.84255,0.84255,0.56278264371142,84255,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.82822,0.82822,0.565759055266204,82822,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.53576,0.53576,0.323339760320216,53576,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.53265,0.53265,0.319341575520833,53265,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0.4804,0.4804,0.320661776138117,48040,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.47987,0.47987,0.335401913580247,47987,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.51747,0.51747,0.3446915625,51747,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.50757,0.50757,0.341348736979167,50757,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.59345,0.59345,0.34657359929591,59345,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.8874,0.8874,0.613393813898534,88740,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.6148,0.6148,0.381221999662423,61480,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.6141,0.6141,0.383799149787809,61410,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.68504,0.68504,0.347174349011916,68504,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.96741,0.96741,0.652663708954904,96741,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.68656,0.68656,0.382799158521948,68656,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.68756,0.68756,0.383853576174554,68756,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0.4804,0.4804,0.320661776138117,48040,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.47987,0.47987,0.335401913580247,47987,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.51747,0.51747,0.3446915625,51747,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.50757,0.50757,0.341348736979167,50757,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.51614,0.51614,0.34657359929591,51614,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.87245,0.87245,0.613393813898534,87245,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.57412,0.57412,0.381221999662423,57412,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.57468,0.57468,0.383799149787809,57468,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.5223,0.5223,0.347174349011916,52230,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.94949,0.94949,0.652663708954904,94949,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.58,0.58,0.382799158521948,58000,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.58018,0.58018,0.383853576174554,58018,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
-3,0.33211,0.33211,0.218207335551698,33211,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.33522,0.33522,0.233735501060957,33522,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.38667,0.38667,0.260091014178241,38667,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.36691,0.36691,0.24418814380787,36691,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0.33407,0.33407,0.222323411940587,33407,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.46301,0.46301,0.320825213155864,46301,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.38922,0.38922,0.2525735546875,38922,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.37751,0.37751,0.249095783179012,37751,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.77637,0.77637,0.517565451871142,77637,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.75473,0.75473,0.515666246141975,75473,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.40558,0.40558,0.239237006655093,40558,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.39968,0.39968,0.231284036458333,39968,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0.33259,0.33259,0.222322786940587,33259,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.33419,0.33419,0.233268267746914,33419,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.38433,0.38433,0.255457098765432,38433,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.36423,0.36423,0.243430451871142,36423,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.45184,0.45184,0.250468999807099,45184,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.83137,0.83137,0.583450376519098,83137,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.4823,0.4823,0.292843279320988,48230,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.47994,0.47994,0.294112118176119,47994,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.56434,0.56434,0.250867058095421,56434,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.95224,0.95224,0.644954203371485,95224,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.56947,0.56947,0.29725022285451,56947,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.5677,0.5677,0.297905319519461,56770,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0.33259,0.33259,0.222322786940587,33259,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.33419,0.33419,0.233268267746914,33419,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.38433,0.38433,0.255457098765432,38433,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.36423,0.36423,0.243430451871142,36423,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.37255,0.37255,0.250468999807099,37255,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.81597,0.81597,0.583450376519098,81597,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.44271,0.44271,0.292843279320988,44271,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.44131,0.44131,0.294112118176119,44131,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.37736,0.37736,0.250867058095421,37736,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.92986,0.92986,0.644954203371485,92986,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.45024,0.45024,0.29725022285451,45024,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.4485,0.4485,0.297905319519461,44850,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
-2,0.19518,0.19518,0.128457528935185,19518,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.19723,0.19723,0.137798517071759,19723,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.2576,0.2576,0.174650249807099,25760,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.23004,0.23004,0.153620696373457,23004,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0.19583,0.19583,0.12834744212963,19583,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.31991,0.31991,0.222431358506944,31991,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.26019,0.26019,0.170215877218364,26019,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.24206,0.24206,0.16065950617284,24206,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.68667,0.68667,0.456613026138117,68667,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.6569,0.6569,0.448352965374228,65690,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.27655,0.27655,0.158733219039352,27655,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.26877,0.26877,0.149619921875,26877,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0.19504,0.19504,0.130951167534722,19504,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.19623,0.19623,0.137358644386574,19623,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.2568,0.2568,0.171233872974537,25680,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.22576,0.22576,0.151983362750772,22576,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.30552,0.30552,0.156302119502315,30552,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.75473,0.75473,0.538325775462963,75473,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.34382,0.34382,0.203083165750386,34382,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.33709,0.33709,0.200772584635417,33709,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.43299,0.43299,0.157371670256773,43299,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.92944,0.92944,0.629846420074588,92944,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.43868,0.43868,0.209460378943758,43868,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.43467,0.43467,0.208144246345593,43467,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0.19504,0.19504,0.130951167534722,19504,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.19623,0.19623,0.137358644386574,19623,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.2568,0.2568,0.171233872974537,25680,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.22576,0.22576,0.151983362750772,22576,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.23284,0.23284,0.156302119502315,23284,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.73902,0.73902,0.538325775462963,73902,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.30819,0.30819,0.203083165750386,30819,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.3028,0.3028,0.200772584635417,30280,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.23607,0.23607,0.157371670256773,23607,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.90228,0.90228,0.629846420074588,90228,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.3169,0.3169,0.209460378943758,31690,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.31207,0.31207,0.208144246345593,31207,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
-1,0.0905,0.0905,0.0595032166280864,9050,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.09279,0.09279,0.0651061959876543,9279,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.14908,0.14908,0.101593587962963,14908,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.11725,0.11725,0.078697991415895,11725,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0.09126,0.09126,0.0593969357638889,9126,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.1858,0.1858,0.129757855902778,18580,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.15287,0.15287,0.100453220486111,15287,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.13064,0.13064,0.0864325352044753,13064,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.57034,0.57034,0.377602717013889,57034,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.5355,0.5355,0.364242160011574,53550,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.16668,0.16668,0.0915596156442901,16668,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.15788,0.15788,0.0828676644483025,15788,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0.09219,0.09219,0.0613417529899691,9219,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.09094,0.09094,0.062195826099537,9094,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.15045,0.15045,0.100934255401235,15045,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.11605,0.11605,0.0780973230131173,11605,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.17639,0.17639,0.0806853091242284,17639,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.64902,0.64902,0.473179755497685,64902,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.21621,0.21621,0.123731649787809,21621,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.20565,0.20565,0.118855681544174,20565,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.30557,0.30557,0.0792859494491597,30557,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.89593,0.89593,0.604729167202503,89593,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.30886,0.30886,0.130978674554184,30886,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.30366,0.30366,0.12706173171725,30366,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0.09219,0.09219,0.0613417529899691,9219,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.09094,0.09094,0.062195826099537,9094,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.15045,0.15045,0.100934255401235,15045,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.11605,0.11605,0.0780973230131173,11605,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.11872,0.11872,0.0806853091242284,11872,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.6337,0.6337,0.473179755497685,63370,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.18844,0.18844,0.123731649787809,18844,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.17899,0.17899,0.118855681544174,17899,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.11888,0.11888,0.0792859494491597,11888,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.86301,0.86301,0.604729167202503,86301,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.19678,0.19678,0.130978674554184,19678,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.1905,0.1905,0.12706173171725,19050,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
0,0.03112,0.03112,0.0201333169367284,3112,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.03199,0.03199,0.0222145457175926,3199,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.07422,0.07422,0.0507458883101852,7422,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.0472,0.0472,0.0318217510609568,4720,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0.03149,0.03149,0.0204131240354938,3149,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.0866,0.0866,0.0603191304976852,8660,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.07571,0.07571,0.0493419097222222,7571,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.05665,0.05665,0.0378086299189815,5665,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.43512,0.43512,0.288175319733796,43512,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.39795,0.39795,0.269388694058642,39795,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.08735,0.08735,0.0450967587770062,8735,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.08003,0.08003,0.0393216570216049,8003,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0.03185,0.03185,0.0209847916666667,3185,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.0316,0.0316,0.0217705907600309,3160,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.07452,0.07452,0.0514497333140432,7452,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.04658,0.04658,0.0309556153549383,4658,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.08537,0.08537,0.0301648709972994,8537,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.51996,0.51996,0.388852829619985,51996,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.11828,0.11828,0.065693470775463,11828,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.1085,0.1085,0.0601219762731482,10850,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.2039,0.2039,0.0305778634580761,20390,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.84634,0.84634,0.570299342528292,84634,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.19803,0.19803,0.0702454158093278,19803,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.19253,0.19253,0.065398339173954,19253,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0.03185,0.03185,0.0209847916666667,3185,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.0316,0.0316,0.0217705907600309,3160,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.07452,0.07452,0.0514497333140432,7452,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.04658,0.04658,0.0309556153549383,4658,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.04505,0.04505,0.0301648709972994,4505,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.50644,0.50644,0.388852829619985,50644,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.09945,0.09945,0.065693470775463,9945,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.09063,0.09063,0.0601219762731482,9063,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.0452,0.0452,0.0305778634580761,4520,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.80794,0.80794,0.570299342528292,80794,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.10572,0.10572,0.0702454158093278,10572,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.09915,0.09915,0.065398339173954,9915,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
1,0.00709,0.00709,0.00473972077546296,709,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.00754,0.00754,0.00500013117283951,754,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.03159,0.03159,0.0211355111882716,3159,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.01387,0.01387,0.00930573591820988,1387,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0.00737,0.00737,0.00494859085648148,737,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.02997,0.02997,0.0210285710841049,2997,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.03066,0.03066,0.0197995597029321,3066,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.02001,0.02001,0.013035692033179,2001,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.29458,0.29458,0.193430632716049,29458,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.26058,0.26058,0.177447317708333,26058,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.03922,0.03922,0.0189061342592593,3922,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.03335,0.03335,0.0146285315393519,3335,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0.00715,0.00715,0.00492600694444444,715,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.00742,0.00742,0.00532302035108025,742,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.03061,0.03061,0.021178549382716,3061,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.01407,0.01407,0.00896289882330247,1407,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.03524,0.03524,0.00814904622395833,3524,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.3763,0.3763,0.290984717158565,37630,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.05349,0.05349,0.0280689483265818,5349,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.04623,0.04623,0.0239963638117284,4623,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.13171,0.13171,0.00825135668509946,13171,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.77755,0.77755,0.518925662722908,77755,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.11546,0.11546,0.0315464793917181,11546,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.11137,0.11137,0.0294823055448388,11137,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0.00715,0.00715,0.00492600694444444,715,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.00742,0.00742,0.00532302035108025,742,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.03061,0.03061,0.021178549382716,3061,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.01407,0.01407,0.00896289882330247,1407,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.0121,0.0121,0.00814904622395833,1210,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.36557,0.36557,0.290984717158565,36557,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.04273,0.04273,0.0280689483265818,4273,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.0362,0.0362,0.0239963638117284,3620,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.01159,0.01159,0.00825135668509946,1159,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.73424,0.73424,0.518925662722908,73424,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.0473,0.0473,0.0315464793917181,4730,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.04314,0.04314,0.0294823055448388,4314,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
2,0.00101,0.00101,0.00064435474537037,101,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.00087,0.00087,0.000541970968364198,87,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.01042,0.01042,0.00690556664737654,1042,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.00285,0.00285,0.00205700665509259,285,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0.00115,0.00115,0.000695472125771605,115,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.0076,0.0076,0.00526106385030864,760,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.0101,0.0101,0.00630990113811728,1010,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.00483,0.00483,0.00333533516589506,483,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.17078,0.17078,0.11118336564429,17078,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.14374,0.14374,0.0985379234182099,14374,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.01513,0.01513,0.00648024257330247,1513,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.0118,0.0118,0.00447212577160494,1180,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0.00118,0.00118,0.000574320987654321,118,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.00099,0.00099,0.000641583719135802,99,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.01042,0.01042,0.00699627797067901,1042,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.00284,0.00284,0.00176942997685185,284,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.01322,0.01322,0.00124844292534722,1322,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.23911,0.23911,0.19406102924865,23911,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.02074,0.02074,0.0105608521412037,2074,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.01625,0.01625,0.00756248794367284,1625,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.08385,0.08385,0.00183778565457819,8385,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.68399,0.68399,0.454481895201046,68399,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.06185,0.06185,0.0114637955997085,6185,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.05941,0.05941,0.0103056729573903,5941,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0.00118,0.00118,0.000574320987654321,118,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0.00099,0.00099,0.000641583719135802,99,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.01042,0.01042,0.00699627797067901,1042,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.00284,0.00284,0.00176942997685185,284,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.00189,0.00189,0.00124844292534722,189,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.23235,0.23235,0.19406102924865,23235,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.01543,0.01543,0.0105608521412037,1543,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.01141,0.01141,0.00756248794367284,1141,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.00217,0.00217,0.00183778565457819,217,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.63794,0.63794,0.454481895201046,63794,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.01717,0.01717,0.0114637955997085,1717,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.01483,0.01483,0.0103056729573903,1483,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
3,8e-05,8e-05,3.61935763888889e-05,8,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,8e-05,8e-05,5.60411844135803e-05,8,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.00316,0.00316,0.00201631655092593,316,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0.00041,0.00041,0.000279387538580247,41,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,9e-05,9e-05,2.91430362654321e-05,9,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.00104,0.00104,0.000641712962962963,104,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.00266,0.00266,0.00181369068287037,266,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.00085,0.00085,0.000526799768518518,85,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.07937,0.07937,0.0517322540509259,7937,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.06371,0.06371,0.0432542848186728,6371,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.00466,0.00466,0.00165022617669753,466,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.00352,0.00352,0.00102891782407407,352,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,5e-05,5e-05,2.70278742283951e-05,5,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,7e-05,7e-05,7.48837770061728e-05,7,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.00266,0.00266,0.00187708526234568,266,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.00043,0.00043,0.000341264949845679,43,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.00445,0.00445,0.000110112606095679,445,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.12909,0.12909,0.111555301769869,12909,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.00709,0.00709,0.00337511754918982,709,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.00473,0.00473,0.00205147183641975,473,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.05103,0.05103,0.000583376843278464,5103,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.5701,0.5701,0.37231384896905,57010,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.03228,0.03228,0.00358905290852195,3228,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.02962,0.02962,0.0029328093385631,2962,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,5e-05,5e-05,2.70278742283951e-05,5,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,7e-05,7e-05,7.48837770061728e-05,7,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.00266,0.00266,0.00187708526234568,266,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0.00043,0.00043,0.000341264949845679,43,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.00019,0.00019,0.000110112606095679,19,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.12523,0.12523,0.111555301769869,12523,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.00479,0.00479,0.00337511754918982,479,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.00283,0.00283,0.00205147183641975,283,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.00026,0.00026,0.000583376843278464,26,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.52451,0.52451,0.37231384896905,52451,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.00548,0.00548,0.00358905290852195,548,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.00397,0.00397,0.0029328093385631,397,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
4,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.00073,0.00073,0.000485675636574074,73,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,2e-05,2e-05,3.99787808641975e-06,2,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0,NaN,0,0,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0.00012,0.00012,0.000106539834104938,12,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.00058,0.00058,0.000399739101080247,58,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0.00011,0.00011,4.16488233024691e-05,11,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.02862,0.02862,0.0185149975887346,2862,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.02193,0.02193,0.0152023910108025,2193,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.00119,0.00119,0.000280812114197531,119,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.00079,0.00079,0.000229775752314815,79,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,1e-05,NaN,1.5625e-05,1,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.00056,0.00056,0.00029729263117284,56,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,4e-05,4e-05,2.22366898148148e-05,4,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.00133,0.00133,1.94990596064815e-05,133,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.06,0.06,0.055987435619213,6000,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.00197,0.00197,0.000904684727044753,197,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.00107,0.00107,0.000260154923804012,107,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.02827,0.02827,0.000159781110682442,2827,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.43964,0.43964,0.28204411045739,43964,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.0155,0.0155,0.000952131183556241,1550,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.01418,0.01418,0.000679117959104938,1418,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,1e-05,NaN,1.5625e-05,1,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.00056,0.00056,0.00029729263117284,56,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,4e-05,4e-05,2.22366898148148e-05,4,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,2e-05,2e-05,1.94990596064815e-05,2,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.05828,0.05828,0.055987435619213,5828,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.00125,0.00125,0.000904684727044753,125,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.00046,0.00046,0.000260154923804012,46,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,4e-05,4e-05,0.000159781110682442,4,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.3994,0.3994,0.28204411045739,39940,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.00142,0.00142,0.000952131183556241,142,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.0008,0.0008,0.000679117959104938,80,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
5,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0.00012,0.00012,7.22014853395062e-05,12,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0,NaN,0,0,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0,NaN,0,0,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0,1e-05,0,0,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0.0001,0.0001,5.72501929012346e-05,10,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0,1e-05,0,0,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.00741,0.00741,0.00452656828703704,741,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.00529,0.00529,0.00358756703317901,529,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0.00032,0.00032,1.91087962962963e-05,32,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0.00016,0.00016,7.22391010802469e-05,16,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,7e-05,7e-05,3.90788966049383e-05,7,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,3e-05,NaN,2.18586033950617e-05,3,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0.00026,0.00026,3.13464506172838e-09,26,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.02402,0.02402,0.0241813265576775,2402,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.00041,0.00041,9.24675684799383e-05,41,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0.00019,0.00019,2.78572289737654e-05,19,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.01361,0.01361,3.99803347908093e-05,1361,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.31015,0.31015,0.193035952878515,31015,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.00696,0.00696,0.000142600255058299,696,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.00598,0.00598,4.57129843964335e-05,598,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,7e-05,7e-05,3.90788966049383e-05,7,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,3e-05,NaN,2.18586033950617e-05,3,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,3.13464506172838e-09,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.02349,0.02349,0.0241813265576775,2349,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0.0002,0.0002,9.24675684799383e-05,20,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,7e-05,7e-05,2.78572289737654e-05,7,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,1e-05,NaN,3.99803347908093e-05,1,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.27875,0.27875,0.193035952878515,27875,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.0002,0.0002,0.000142600255058299,20,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.00013,0.00013,4.57129843964335e-05,13,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
6,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,1e-05,1e-05,8.15007716049383e-06,1,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0,NaN,0,0,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0,NaN,0,0,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0,NaN,0,0,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,1e-05,1e-05,6.26736111111111e-06,1,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0,NaN,0,0,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.00136,0.00136,0.000745615837191358,136,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0.00095,0.00095,0.000682230420524691,95,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,4e-05,4e-05,1.32161458333333e-05,4,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,1e-05,1e-05,4.8225308641975e-10,1,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,2e-05,NaN,3.08690200617284e-06,2,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,4e-05,4e-05,4.82253086419757e-10,4,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.00788,0.00788,0.00875685763888889,788,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,5e-05,5e-05,1.76564911265432e-06,5,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,2e-05,2e-05,2.41126543209875e-10,2,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.00569,0.00569,3.99378965192044e-05,569,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.19408,0.19408,0.115886931102109,19408,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.00259,0.00259,4.46965556412894e-05,259,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.00209,0.00209,1.1198988340192e-08,209,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,2e-05,NaN,3.08690200617284e-06,2,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,4.82253086419757e-10,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.00781,0.00781,0.00875685763888889,781,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,1e-05,1e-05,1.76564911265432e-06,1,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,2.41126543209875e-10,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,1e-05,NaN,3.99378965192044e-05,1,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.17273,0.17273,0.115886931102109,17273,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,3e-05,3e-05,4.46965556412894e-05,3,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0,1e-05,1.1198988340192e-08,0,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
7,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0,NaN,0,0,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0,NaN,0,0,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0,NaN,0,0,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,1e-05,NaN,6.26736111111111e-06,1,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0,NaN,0,0,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0.00021,0.00021,0.000114307002314815,21,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,9e-05,9e-05,5.67510609567901e-05,9,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0,NaN,0,0,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0,NaN,0,0,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,0,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.00278,0.00278,0.00310319986979167,278,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,1e-05,NaN,1.7651668595679e-06,1,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,0,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.0021,0.0021,3.99186599794239e-05,210,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.10764,0.10764,0.0609986228995199,10764,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.00105,0.00105,3.99130336934156e-05,105,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.00072,0.00072,3.85802469135799e-09,72,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,0,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.00276,0.00276,0.00310319986979167,276,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,1e-05,NaN,1.7651668595679e-06,1,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,0,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,1e-05,NaN,3.99186599794239e-05,1,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.09507,0.09507,0.0609986228995199,9507,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,1e-05,NaN,3.99130336934156e-05,1,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0,NaN,3.85802469135799e-09,0,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
8,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0,NaN,0,0,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0,NaN,0,0,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0,NaN,0,0,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,1e-05,NaN,6.26736111111111e-06,1,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0,NaN,0,0,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,3e-05,3e-05,4.24098186728395e-05,3,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0,NaN,0,0,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0,NaN,0,0,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0,NaN,0,0,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,0,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.00076,0.00076,0.000907147111304012,76,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0,NaN,0,0,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,0,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0.0005,0.0005,2.67918381344311e-09,50,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.05199,0.05199,0.0269262278699417,5199,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0.00028,0.00028,1.50034293552812e-09,28,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0.00015,0.00015,8.0375514403289e-10,15,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,0,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.00076,0.00076,0.000907147111304012,76,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0,NaN,0,0,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,0,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0,NaN,2.67918381344311e-09,0,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.04604,0.04604,0.0269262278699417,4604,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0,NaN,1.50034293552812e-09,0,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0,NaN,8.0375514403289e-10,0,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
9,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0,NaN,0,0,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0,NaN,0,0,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0,NaN,0,0,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0,NaN,0,0,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0,NaN,0,0,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0,NaN,0,0,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0,NaN,0,0,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0,NaN,0,0,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0,NaN,0,0,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,0,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.00017,0.00017,0.000272955849729938,17,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0,NaN,0,0,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,0,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,8e-05,8e-05,4.28669410150901e-10,8,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.02136,0.02136,0.0100441737397119,2136,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,9e-05,9e-05,4.82253086419755e-10,9,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,3e-05,3e-05,1.60751028806578e-10,3,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,0,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,0.00017,0.00017,0.000272955849729938,17,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0,NaN,0,0,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,0,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0,NaN,4.28669410150901e-10,0,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.01922,0.01922,0.0100441737397119,1922,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0,NaN,4.82253086419755e-10,0,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0,NaN,1.60751028806578e-10,0,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final
10,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.510048866473704,0.377139095021437,0.55574634296464,3.91185978140578,16.699824797615,38.100528394619,0.999999999999999,1,5000,24100,0,NaN,0,0,0.502256094331067,0.333742622245583,0.571110312108941,15.9894318766337,16.9977714403571,18.3691849742114,0.999999999999999,1,6400,34100,288,288,2,289,221,0,NaN,0,0,0.94117647058822,16.9999999999999,17,17.0000000000001,0.999999999999998,1,0.999999999999999,6.57183144059985e-15,0,NaN,0,0,0.763441353200508,12.9873013340639,14.0296300164364,14.5914859809682,0.0773538154513757,1,1,0.419524126318041,0,NaN,0,0,0.491348067380811,0.382479669921339,0.566907581864181,5.49888531167103,16.7017604234551,45.0348342551697,0.999999999999999,1,5100,24200,0,NaN,0,0,0.489036933956456,0.380681624047259,0.543471133712925,8.57069689236099,16.9079046303254,30.3083790170988,0.999999999999999,1,6500,34200,226,288,2,289,221,0,NaN,0,0,0.627361057466902,8.99999999999991,8.99999999999998,9.00000000000006,1.0399143577061e-14,1,0.999999999999999,0.685994340570035,0,NaN,0,0,0.551517648159437,7.02394791020115,8.81863823616344,9.70099003086991,0.0494561125289896,1,1,0.688510842166322,0,NaN,0,0,0.261476572183879,0.199865444138552,0.311702672299672,4.67983006410213,16.7049587353825,38.7815378646271,0.999999999999999,1,5200,24300,0,NaN,0,0,0.279284346365147,0.195334222485704,0.339405612855519,5.94964319679332,16.8954382418852,30.7601673257155,0.999999999999999,1,6600,34300,144,288,2,289,221,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,0,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,2e-05,2e-05,3.41976514274691e-05,2,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0,NaN,0,0,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,0,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0,NaN,0,0,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.0077,0.0077,0.00312385625643004,770,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,2e-05,NaN,1.07167352537719e-10,2,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0,NaN,0,0,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,exact_grid,0.00347222222222222,0,NaN,0,0,0.941176470588208,16.9999999999995,17,17.0000000000004,0.999999999999997,1,1,2.72012382058964e-14,0,NaN,0,0,0.941176470588214,16.9999999999996,16.9999999999999,17.0000000000004,0.999999999999995,1,0.999999999999998,3.35228559051759e-14,0,NaN,0,0,0.502104746166457,0.382084569571686,0.561879351518641,4.82455521025932,16.6492277570028,39.7443928891692,0.999999999999999,1,6000,25100,0,NaN,0,0,0.509323313413165,0.389846067898434,0.565703062565393,15.7901938441558,17.0005817631975,18.0809914647318,0.999999999999998,1,7400,35100,288,288,2,289,221,0,NaN,0,0,0.431110801843473,16.9999999999998,17,17.0000000000001,0.999999999999995,1,0.999999999999999,7.08401481019436e-15,2e-05,2e-05,3.41976514274691e-05,2,0.255429588906948,8.33187167770429,8.80179201945096,9.79341515490188,0.043651537857271,1,1,0.688357673226539,0,NaN,0,0,0.244316559702826,0.161301629668992,0.290254970217872,4.6532134785862,16.6836646724678,38.9231523587457,0.999999999999999,1,6100,25200,0,NaN,0,0,0.260568384505143,0.174989999741033,0.311912158653637,5.73886894780853,16.8246922958331,33.5641855776019,0.999999999999998,1,7500,35200,288,576,3,4913,NaN,0,NaN,0,0,0.215716229090912,16.9999999999998,16.9999999999999,17.0000000000001,0.999999999999996,1,0.999999999999999,6.98139508818491e-15,0.00712,0.00712,0.00312385625643004,712,0.141991170219352,4.89978955680279,6.02324843845883,6.6794433662262,0.0339524412975503,1,1,0.806263089943133,0,NaN,1.07167352537719e-10,0,0.106644932900584,0.0713805520673471,0.128625301076785,4.80751763165329,16.6684983804139,38.7923106459198,0.999999999999999,1,6200,25300,0,NaN,0,0,0.11362693912499,0.0881809713340411,0.147790434000019,5.06606180370589,16.805590868374,35.3791825696831,0.999999999999998,1,7600,35300,288,864,3,4913,NaN,tolerance,0.00347222222222222,17,100000,uniform_random_ongrid,panel_specific_exact_grid_and_detection_tolerance,0.707106781186548,0.707106781186547,1,0.785398163397448,global_scale_max_row_norm_equals_one,100,continuous_uniform,4,constant_modulus_unit_row,one_over_sqrt_Na,row_normalize_unit,17,complex_Gaussian_columns_normalized_to_sphere,minimum_aperture,[0 32 39 58 60 70 113 119 143 146 154 159 163 188 210 211 225],225,226,4200,final


==> data_final/fig_C1_alpha_estimation_with_CP_panel_a.csv <==
SNR_dB,Pe_BC_T16,MSE_BC_T16,Pe_CP_T16,MSE_CP_T16,Pe_BC_T17,MSE_BC_T17,Pe_CP_T17,MSE_CP_T17,Pe_RM_Tdoa16_Test1,MSE_RM_Tdoa16_Test1,AlphaEstMSE_Test1,Pe_BC_T23,MSE_BC_T23,Pe_CP_T23,MSE_CP_T23,Pe_RM_Tdoa16_Test7,MSE_RM_Tdoa16_Test7,AlphaEstMSE_Test7,Pe_RM_Tdoa16_known_alpha,MSE_RM_Tdoa16_known_alpha,Panel,AlphaModel,AlphaEstimator,DoAMode,T_doa,T_est_values,T_total_values,T_subspace_values,T_est_1,T_total_1,T_est_2,T_total_2,T_subspace_1,T_subspace_2,T_subspace_3,Na,Ng,Nmc,RandomSeed,RMMode,ErrorMetric,ErrorEpsilon,GridSpacing,SNRMin_dB,SNRMax_dB,SNRStep_dB,SignalPowerP,RowNormalized,DoAROI_min,DoAROI_max,SNRConvention,FixedDoARequested,FixedDoAGrid,FixedAlphaReal,FixedAlphaImag,FixedAlphaMagnitude,FixedAlphaPhaseRad,AlphaVariance
-10,0.98954,0.291281144514084,0.98694,0.332525706481934,0.98586,0.313918328838348,0.98276,0.330739411964417,0.98927,0.299789244508743,10.0087239541605,0.96806,0.310058602666855,0.96405,0.326386486778259,0.98287,0.248910760145187,1.4186182748256,0.96826,0.199742936534882,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
-8,0.97683,0.265101653060913,0.97004,0.330905144853592,0.96771,0.293730757913589,0.95696,0.324893583698273,0.97569,0.282752152357101,6.31507788775242,0.92063,0.281773731689453,0.90865,0.311187884473801,0.95867,0.214224614572525,0.895087619515034,0.93127,0.172332748689651,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
-6,0.94659,0.218410072994232,0.92439,0.324588507843018,0.92212,0.253355235729218,0.88881,0.306132783880234,0.9418,0.257737465391159,3.98454477424185,0.8076,0.224346793775558,0.7681,0.267384117040634,0.89723,0.172208049592972,0.564762107486304,0.84872,0.140023126554489,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
-4,0.88348,0.148293675670624,0.81106,0.298845137777329,0.82236,0.180939801988602,0.7248,0.25418108590126,0.8587,0.220940202417374,2.51407778971807,0.5886,0.129871143436432,0.49534,0.176305840625763,0.75308,0.123815571432114,0.356340799602595,0.67883,0.10170169836998,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
-2,0.77579,0.066842444562912,0.58462,0.230763286876678,0.65254,0.0865161337471008,0.42931,0.153670845708847,0.68182,0.169782469215393,1.58627584601715,0.32339,0.0386273320388794,0.173,0.0629004245090485,0.48584,0.070938746547699,0.224835844647203,0.40755,0.0573082468700409,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
0,0.64974,0.0140362869644165,0.27779,0.12145192158699,0.46865,0.0184695881175995,0.12765,0.0464508181285858,0.42082,0.10708591427803,1.00087239541605,0.14787,0.00299993089675903,0.01864,0.00700412832260132,0.18119,0.0244163448524475,0.14186182748256,0.14041,0.0188253292942047,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
2,0.54056,0.000806553468704224,0.06748,0.0331533660125732,0.32856,0.000965975408554077,0.01107,0.00405868999481201,0.18149,0.0491458098316193,0.631507788775242,0.06277,2.52407550811768e-05,0.00026,0.000147905693054199,0.02468,0.00344691752433777,0.0895087619515034,0.01726,0.00233588136672974,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
4,0.43729,1.16827297210693e-05,0.00698,0.00384027983665466,0.21436,2.08148956298828e-07,0.00011,4.8165979385376e-05,0.05369,0.0156582005119324,0.398454477424185,0.01935,1.84535980224609e-08,0,0,0.00071,0.000114123439788818,0.0564762107486304,0.00053,6.97523021697998e-05,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
6,0.32681,3.22685241699219e-07,0.00033,0.000197968378067017,0.11843,1.13000869750977e-07,0,0,0.00941,0.0029585050868988,0.251407778971807,0.00315,3.00407409667969e-09,0,0,0,0,0.0356340799602596,0,0,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
8,0.21529,2.06031799316406e-07,0,0,0.04965,4.73499298095703e-08,0,0,0.00087,0.000256049308776855,0.158627584601715,0.00021,2.00271606445313e-10,0,0,0,0,0.0224835844647202,0,0,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0
10,0.11763,1.12180709838867e-07,0,0,0.01305,1.24454498291016e-08,0,0,1e-05,4.12906646728516e-06,0.100087239541605,0,0,0,0,0,0,0.014186182748256,0,0,a,deterministic_unknown,mle,fixed_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,0,0,0.707106781186548,0.707106781186547,1,0.785398163397448,0


==> data_final/fig_C1_alpha_estimation_with_CP_panel_b.csv <==
SNR_dB,Pe_BC_T16,MSE_BC_T16,Pe_CP_T16,MSE_CP_T16,Pe_BC_T17,MSE_BC_T17,Pe_CP_T17,MSE_CP_T17,Pe_RM_Tdoa16_Test1,MSE_RM_Tdoa16_Test1,AlphaEstMSE_Test1,Pe_BC_T23,MSE_BC_T23,Pe_CP_T23,MSE_CP_T23,Pe_RM_Tdoa16_Test7,MSE_RM_Tdoa16_Test7,AlphaEstMSE_Test7,Pe_RM_Tdoa16_known_alpha,MSE_RM_Tdoa16_known_alpha,Panel,AlphaModel,AlphaEstimator,DoAMode,T_doa,T_est_values,T_total_values,T_subspace_values,T_est_1,T_total_1,T_est_2,T_total_2,T_subspace_1,T_subspace_2,T_subspace_3,Na,Ng,Nmc,RandomSeed,RMMode,ErrorMetric,ErrorEpsilon,GridSpacing,SNRMin_dB,SNRMax_dB,SNRStep_dB,SignalPowerP,RowNormalized,DoAROI_min,DoAROI_max,SNRConvention,FixedDoARequested,FixedDoAGrid,FixedAlphaReal,FixedAlphaImag,FixedAlphaMagnitude,FixedAlphaPhaseRad,AlphaVariance
-10,0.98288,0.59289695848465,0.97478,0.653785372819901,0.97553,0.61770080411911,0.96594,0.65218453089714,0.9814,0.618581710672379,0.910426624658755,0.94281,0.59922153924942,0.93256,0.62899475487709,0.96761,0.563873520441055,0.592135077725031,0.95131,0.509066247615814,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
-8,0.96549,0.543687234840393,0.94348,0.637590322132111,0.94783,0.572164258413315,0.92149,0.625836724748611,0.95634,0.5902988438797,0.864396979850712,0.88288,0.5423579180336,0.85913,0.58471696937561,0.92762,0.519068952407837,0.477208450314898,0.90216,0.464823001346588,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
-6,0.93256,0.474106633634567,0.88115,0.603022499265671,0.89744,0.505181466426849,0.84068,0.573685527191162,0.90813,0.547854979639053,0.800279717474095,0.78813,0.46327339723587,0.74732,0.512594993610382,0.85289,0.456320264205933,0.364911259108375,0.81863,0.407365958213806,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
-4,0.88189,0.388800805625916,0.78269,0.543429576511383,0.82079,0.41819519859314,0.72141,0.493812944498062,0.82829,0.487855033788681,0.716103351781349,0.66526,0.368451897411346,0.60434,0.418199260549545,0.74091,0.382623258705139,0.265760574612357,0.70161,0.339453948163986,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
-2,0.81463,0.300143094701767,0.65209,0.456550786857605,0.72371,0.327187212333679,0.5804,0.39914933678627,0.71241,0.410405170097351,0.6137903403581,0.53171,0.276249432888031,0.45854,0.318428569774628,0.60064,0.302731636314392,0.185749401984435,0.56181,0.264665195817947,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
0,0.73459,0.219385206813812,0.50888,0.360066834754944,0.61391,0.240261523952484,0.43601,0.302171983060837,0.57858,0.329378176679611,0.50047095489005,0.40246,0.195593651008606,0.32935,0.230944205226898,0.45654,0.226333105649948,0.125739490204255,0.42283,0.195134872789383,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
2,0.6458,0.153225220899582,0.37421,0.265577781791687,0.49803,0.167100475616455,0.30997,0.215227290563583,0.44335,0.247473161783218,0.387184413209141,0.28996,0.132177043638229,0.22563,0.157738980760574,0.33025,0.161508400526047,0.0831546778823734,0.30276,0.137919623594284,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
4,0.54919,0.104421420488358,0.26367,0.187453539381027,0.38912,0.112679214801788,0.21255,0.148586159572601,0.31976,0.178609162931442,0.284958290275967,0.2025,0.0874623655319214,0.1506,0.104765271453857,0.22646,0.109948656921387,0.0541077540126171,0.20805,0.094463983745575,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
6,0.45102,0.0701475657749176,0.17767,0.125859515390396,0.29118,0.0753240565776825,0.14115,0.0990619619560242,0.22303,0.12364735537529,0.200896121226241,0.13659,0.0567113852119446,0.09799,0.0687974700832367,0.15235,0.0729215204238892,0.0348255348639108,0.13907,0.0623372318649292,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
8,0.3576,0.0460615450954437,0.11825,0.0840871195316315,0.21007,0.0497062620258331,0.09252,0.0650564749240875,0.14973,0.0826946762752533,0.136894257995499,0.09099,0.0365796433258057,0.06458,0.0449464692401886,0.09948,0.0464389194393158,0.0222548575994711,0.09081,0.0407180412197113,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1
10,0.26964,0.0296781881332397,0.07717,0.0557947713279724,0.14464,0.0313790630722046,0.06,0.0422769622135162,0.09873,0.0540613004589081,0.0909652462612144,0.05987,0.0238732885360718,0.0415,0.0286342610549927,0.0643,0.0303867842102051,0.01415592235234,0.05852,0.0257638159275055,b,complex_gaussian,mmse,random_grid,16,[1 7],[17 23],[16 17 23],1,17,7,23,16,17,23,2048,2048,100000,42,complement_augmented,exact_grid_index,0.00048828125,0.0009765625,-10,10,2,1,1,-1,1,P_times_EabsAlphaSq_over_noise_variance,NaN,NaN,NaN,NaN,NaN,NaN,1


==> data_final/fig_C1_alpha_estimation_with_CP_settings.csv <==
FigureID,T_doa,Na,Ng,Nmc,RandomSeed,ErrorEpsilon,GridSpacing,SNRMin_dB,SNRMax_dB,SNRStep_dB,SignalPowerP,RowNormalized,FixedAlphaMagnitude,FixedAlphaPhaseRad,GaussianAlphaVariance,FixedDoARequested,FixedDoAGrid,RMMode,T_est_1,T_total_1,T_est_2,T_total_2,T_subspace_1,T_subspace_2,T_subspace_3
fig_C1_alpha_estimation_with_CP,16,2048,2048,100000,42,0.00048828125,0.0009765625,-10,10,2,1,1,1,0.785398163397448,1,0,0,complement_augmented,1,17,7,23,16,17,23

